Data-driven balanced truncation for second-order systems with generalized proportional damping

Structured reduced-order modeling is a central component in the computer-aided design of control systems in which cheap-to-evaluate low-dimensional models with physically meaningful internal structures are computed. In this work, we develop a new approach for the structured data-driven surrogate modeling of linear dynamical systems described by second-order time derivatives via balanced truncation model-order reduction. The proposed method is a data-driven reformulation of position-velocity balanced truncation for second-order systems and generalizes the quadrature-based balanced truncation for unstructured first-order systems to the second-order case. The computed surrogates encode a generalized proportional damping structure, and we propose a computational procedure for inferring the damping coefficients from data by minimizing a least-squares error over the coefficients. Several numerical examples demonstrate the effectiveness of the proposed method.

==> graphics/data/MSD_Cv_r20_N200_1e-3to1e1_error.dat <==
0.001	5.771742e-05	1.4893189e-05	0.014650358	1.3467288e-05	0.015695957
0.001018629	5.7697711e-05	1.4880585e-05	0.014369012	1.345208e-05	0.015395786
0.001037605	5.7677257e-05	1.4867505e-05	0.014092557	1.3436302e-05	0.015100859
0.0010569346	5.7656026e-05	1.4853928e-05	0.013820899	1.3419928e-05	0.014811074
0.0010766242	5.7633989e-05	1.4839836e-05	0.013553943	1.3402939e-05	0.014526333
0.0010966806	5.7611116e-05	1.4825211e-05	0.013291599	1.3385311e-05	0.014246539
0.0011171107	5.7587375e-05	1.481003e-05	0.013033777	1.3367018e-05	0.013971597
0.0011379213	5.756273e-05	1.4794271e-05	0.01278039	1.3348037e-05	0.013701411
0.0011591196	5.7537151e-05	1.4777916e-05	0.012531349	1.3328343e-05	0.013435891
0.0011807128	5.7510598e-05	1.4760939e-05	0.012286571	1.3307907e-05	0.013174946
0.0012027083	5.7483036e-05	1.4743316e-05	0.012045971	1.3286701e-05	0.012918486
0.0012251136	5.7454425e-05	1.4725024e-05	0.011809467	1.3264699e-05	0.012666425
0.0012479362	5.7424724e-05	1.4706035e-05	0.011576977	1.3241867e-05	0.012418676
0.001271184	5.7393894e-05	1.4686326e-05	0.011348422	1.3218178e-05	0.012175154
0.0012948649	5.7361887e-05	1.4665864e-05	0.011123725	1.3193595e-05	0.011935776
0.0013189869	5.7328659e-05	1.4644623e-05	0.010902806	1.3168087e-05	0.011700461
0.0013435583	5.7294166e-05	1.4622574e-05	0.010685592	1.314162e-05	0.011469128
0.0013685874	5.7258358e-05	1.4599687e-05	0.010472006	1.311416e-05	0.011241699
0.0013940828	5.7221181e-05	1.4575925e-05	0.010261976	1.3085664e-05	0.011018095
0.0014200532	5.7182584e-05	1.4551258e-05	0.01005543	1.3056097e-05	0.01079824
0.0014465073	5.7142511e-05	1.4525648e-05	0.0098522956	1.3025417e-05	0.010582059
0.0014734543	5.7100904e-05	1.449906e-05	0.0096525036	1.2993582e-05	0.010369479
0.0015009033	5.7057707e-05	1.4471459e-05	0.009455985	1.2960553e-05	0.010160425
0.0015288636	5.7012856e-05	1.4442804e-05	0.0092626719	1.2926281e-05	0.0099548279
0.0015573448	5.6966286e-05	1.4413053e-05	0.0090724975	1.2890722e-05	0.0097526161
0.0015863565	5.6917928e-05	1.4382163e-05	0.0088853962	1.2853823e-05	0.0095537207
0.0016159088	5.6867715e-05	1.4350092e-05	0.008701303	1.281554e-05	0.0093580737
0.0016460115	5.6815571e-05	1.4316791e-05	0.0085201542	1.2775816e-05	0.009165608
0.001676675	5.6761426e-05	1.4282219e-05	0.0083418868	1.2734602e-05	0.0089762579
0.0017079098	5.6705199e-05	1.4246323e-05	0.0081664389	1.2691843e-05	0.0087899585
0.0017397264	5.6646802e-05	1.4209046e-05	0.0079937495	1.2647474e-05	0.0086066459
0.0017721358	5.6586158e-05	1.4170344e-05	0.0078237582	1.2601443e-05	0.0084262574
0.0018051489	5.6523173e-05	1.4130155e-05	0.0076564057	1.2553684e-05	0.0082487311
0.001838777	5.6457757e-05	1.4088424e-05	0.0074916335	1.2504135e-05	0.0080740062
0.0018730315	5.6389814e-05	1.4045092e-05	0.0073293837	1.245273e-05	0.0079020228
0.0019079242	5.631924e-05	1.4000095e-05	0.0071695994	1.2399398e-05	0.0077327219
0.0019434669	5.6245933e-05	1.3953368e-05	0.0070122242	1.234407e-05	0.0075660455
0.0019796718	5.6169784e-05	1.3904845e-05	0.0068572026	1.2286673e-05	0.0074019364
0.002016551	5.609068e-05	1.3854459e-05	0.0067044797	1.2227131e-05	0.0072403382
0.0020541173	5.60085e-05	1.3802133e-05	0.0065540013	1.2165363e-05	0.0070811957
0.0020923835	5.5923124e-05	1.3747796e-05	0.0064057139	1.2101292e-05	0.0069244541
0.0021313625	5.5834421e-05	1.3691368e-05	0.0062595644	1.2034833e-05	0.0067700597
0.0021710676	5.5742257e-05	1.3632771e-05	0.0061155006	1.1965898e-05	0.0066179595
0.0022115124	5.5646495e-05	1.3571922e-05	0.0059734705	1.1894403e-05	0.0064681015
0.0022527106	5.5546987e-05	1.3508733e-05	0.005833423	1.1820252e-05	0.0063204342
0.0022946764	5.5443579e-05	1.3443115e-05	0.0056953073	1.1743351e-05	0.006174907
0.0023374239	5.5336115e-05	1.3374977e-05	0.0055590732	1.1663606e-05	0.0060314702
0.0023809677	5.522443e-05	1.3304226e-05	0.0054246709	1.1580917e-05	0.0058900748
0.0024253227	5.5108347e-05	1.3230762e-05	0.0052920511	1.1495179e-05	0.0057506723
0.0024705041	5.4987691e-05	1.3154486e-05	0.0051611648	1.1406291e-05	0.0056132154
0.0025165271	5.4862266e-05	1.3075291e-05	0.0050319636	1.1314142e-05	0.0054776572
0.0025634074	5.4731884e-05	1.2993079e-05	0.0049043993	1.121863e-05	0.0053439518
0.0026111611	5.4596337e-05	1.290774e-05	0.0047784243	1.1119642e-05	0.0052120539
0.0026598044	5.4455404e-05	1.281916e-05	0.004653991	1.1017059e-05	0.0050819191
0.0027093539	5.4308871e-05	1.2727235e-05	0.0045310526	1.0910778e-05	0.0049535037
0.0027598264	5.4156495e-05	1.2631849e-05	0.0044095621	1.0800677e-05	0.0048267649
0.0028112392	5.3998039e-05	1.2532894e-05	0.0042894734	1.0686647e-05	0.0047016608
0.0028636097	5.3833243e-05	1.2430259e-05	0.0041707402	1.0568571e-05	0.0045781501
0.0029169559	5.3661841e-05	1.2323833e-05	0.0040533169	1.0446336e-05	0.0044561927
0.0029712958	5.3483558e-05	1.2213519e-05	0.0039371582	1.0319837e-05	0.0043357494
0.0030266481	5.3298096e-05	1.2099212e-05	0.0038222192	1.0188962e-05	0.0042167822
0.0030830315	5.3105157e-05	1.1980825e-05	0.0037084553	1.0053612e-05	0.0040992538
0.0031404652	5.2904422e-05	1.1858281e-05	0.0035958228	9.9136964e-06	0.0039831286
0.0031989689	5.2695559e-05	1.1731515e-05	0.0034842783	9.7691284e-06	0.003868372
0.0032585625	5.2478226e-05	1.1600485e-05	0.0033737794	9.6198382e-06	0.0037549512
0.0033192662	5.2252062e-05	1.1465177e-05	0.0032642848	9.4657708e-06	0.0036428348
0.0033811008	5.2016691e-05	1.1325605e-05	0.0031557543	9.3068884e-06	0.0035319934
0.0034440873	5.1771729e-05	1.1181836e-05	0.0030481494	9.1431852e-06	0.0034223997
0.0035082471	5.1516771e-05	1.1033986e-05	0.0029414338	8.9746821e-06	0.0033140289
0.0035736022	5.1251403e-05	1.0882249e-05	0.0028355738	8.8014438e-06	0.003206859
0.0036401748	5.0975194e-05	1.0726904e-05	0.0027305394	8.6235794e-06	0.003100871
0.0037079876	5.0687703e-05	1.0568349e-05	0.002626305	8.4412627e-06	0.00299605
0.0037770637	5.0388481e-05	1.0407127e-05	0.0025228512	8.2547408e-06	0.0028923854
0.0038474266	5.0077072e-05	1.0243966e-05	0.0024201662	8.0643562e-06	0.002789872
0.0039191002	4.9753017e-05	1.0079825e-05	0.0023182488	7.870564e-06	0.0026885105
0.0039921091	4.941587e-05	9.915959e-06	0.002217111	7.6739661e-06	0.0025883093
0.0040664781	4.906519e-05	9.7539844e-06	0.002116783	7.4753339e-06	0.0024892856
0.0041422325	4.8700563e-05	9.5959693e-06	0.0020173184	7.275653e-06	0.0023914673
0.0042193981	4.8321625e-05	9.4445469e-06	0.001918802	7.0761765e-06	0.002294895
0.0042980012	4.7928066e-05	9.3030207e-06	0.0018213602	6.8784685e-06	0.0021996253
0.0043780686	4.7519677e-05	9.1755126e-06	0.0017251742	6.6844835e-06	0.0021057336
0.0044596276	4.7096374e-05	9.067083e-06	0.0016304981	6.4966294e-06	0.0020133188
0.004542706	4.6658271e-05	8.9838585e-06	0.0015376821	6.3178568e-06	0.0019225082
0.004627332	4.6205706e-05	8.933076e-06	0.0014472019	6.1517233e-06	0.0018334644
0.0047135345	4.5739377e-05	8.9230652e-06	0.0013596949	6.00247e-06	0.001746393
0.0048013429	4.5260397e-05	8.9630256e-06	0.0012760006	5.875044e-06	0.0016615528
0.0048907871	4.4770445e-05	9.0625892e-06	0.0011971993	5.7750771e-06	0.0015792673
0.0049818975	4.4271861e-05	9.2310531e-06	0.0011246342	5.7087802e-06	0.0014999395
0.0050747052	4.3767781e-05	9.4762575e-06	0.0010598886	5.6827213e-06	0.0014240677
0.0051692419	4.326213e-05	9.8030932e-06	0.0010046729	5.7035221e-06	0.0013522634
0.0052655396	4.2759522e-05	1.021167e-05	0.0009605719	5.7774337e-06	0.0012852681
0.0053636313	4.2264796e-05	1.0695304e-05	0.00092862857	5.9099607e-06	0.0012239674
0.0054635504	4.1782122e-05	1.1238488e-05	0.00090882561	6.1055012e-06	0.0011693941
0.0055653308	4.1313495e-05	1.1815357e-05	0.00089964865	6.3671877e-06	0.0011227142
0.0056690073	4.0856723e-05	1.2389414e-05	0.00089797959	6.6969306e-06	0.001085185
0.0057746152	4.0403434e-05	1.2915426e-05	0.00089949129	7.0954829e-06	0.0010580765
0.0058821904	3.993808e-05	1.33446e-05	0.00089952129	7.5627986e-06	0.0010425581
0.0059917697	3.9439108e-05	1.3632509e-05	0.00089420944	8.0982461e-06	0.0010395662
0.0061033903	3.8882646e-05	1.3747991e-05	0.00088157294	8.7009106e-06	0.001049686
0.0062170903	3.8247638e-05	1.3679694e-05	0.00086218958	9.3699377e-06	0.0010730843
0.0063329084	3.7520148e-05	1.3437437e-05	0.00083928155	1.0104757e-05	0.0011095201
0.0064508841	3.6695084e-05	1.3048348e-05	0.00081818203	1.0905317e-05	0.0011584239
0.0065710575	3.577518e-05	1.2550116e-05	0.00080530273	1.1772243e-05	0.0012190188
0.0066934697	3.4768343e-05	1.1984281e-05	0.0008067806	1.2706859e-05	0.0012904453
0.0068181623	3.3684986e-05	1.1391813e-05	0.00082711476	1.3711204e-05	0.0013718629
0.0069451778	3.2536178e-05	1.0811216e-05	0.00086830928	1.4788011e-05	0.0014625202
0.0070745594	3.1332845e-05	1.0278514e-05	0.00092993496	1.5940683e-05	0.0015617938
0.0072063513	3.008593e-05	9.8280511e-06	0.0010099603	1.7173301e-05	0.001669205
0.0073405984	2.8807125e-05	9.4928662e-06	0.0011057625	1.8490646e-05	0.0017844218
0.0074773463	2.7510225e-05	9.3039983e-06	0.0012148513	1.9898235e-05	0.0019072543
0.0076166417	2.6212847e-05	9.2882501e-06	0.0013352112	2.1402393e-05	0.0020376467
0.0077585321	2.49387e-05	9.4652598e-06	0.00146538	2.3010337e-05	0.0021756707
0.0079030657	2.3720474e-05	9.8453869e-06	0.0016044029	2.4730276e-05	0.0023215193
0.0080502918	2.2603229e-05	1.0429811e-05	0.0017517489	2.6571552e-05	0.0024755049
0.0082002606	2.1647904e-05	1.121298e-05	0.0019072312	2.8544805e-05	0.0026380596
0.0083530232	2.0933717e-05	1.2186204e-05	0.0020709448	3.0662155e-05	0.0028097398
0.0085086316	2.0556991e-05	1.334095e-05	0.0022432222	3.2937465e-05	0.0029912335
0.0086671388	2.0623643e-05	1.4671114e-05	0.0024246083	3.5386619e-05	0.0031833736
0.0088285988	2.1234549e-05	1.6174227e-05	0.0026158479	3.8027889e-05	0.0033871543
0.0089930667	2.2468732e-05	1.7851962e-05	0.002817887	4.0882376e-05	0.0036037544
0.0091605985	2.4373759e-05	1.9710293e-05	0.0030318851	4.397455e-05	0.0038345663
0.0093312512	2.6969231e-05	2.1759561e-05	0.003259238	4.7332925e-05	0.0040812346
0.009505083	3.02601e-05	2.4014623e-05	0.0035016128	5.0990895e-05	0.0043457037
0.0096821531	3.4251722e-05	2.6495124e-05	0.0037609957	5.4987748e-05	0.0046302802
0.0098625218	3.8961233e-05	2.9225959e-05	0.0040397562	5.936994e-05	0.004937711
0.010046251	4.4424487e-05	3.2237903e-05	0.0043407307	6.4192613e-05	0.0052712856
0.010233402	5.070012e-05	3.5568356e-05	0.0046673326	6.9521394e-05	0.0056349663
0.01042404	5.7872452e-05	3.9262063e-05	0.0050236955	7.5434385e-05	0.0060335597
0.010618229	6.605411e-05	4.3371351e-05	0.0054148619	8.2024011e-05	0.0064729399
0.010816036	7.5388394e-05	4.7955118e-05	0.0058470313	8.9398114e-05	0.0069603432
0.011017528	8.6050226e-05	5.3074924e-05	0.006327888	9.7678911e-05	0.0075047583
0.011222774	9.8243832e-05	5.8786097e-05	0.0068670315	0.00010699823	0.0081174405
0.011431843	0.00011219808	6.512481e-05	0.0074765372	0.00011749087	0.008812587
0.011644806	0.00012817573	7.2106837e-05	0.0081716781	0.0001293032	0.0096082108
0.011861737	0.00014654809	7.9785697e-05	0.008971851	0.00014266409	0.010527268
0.012082709	0.00016798055	8.8406107e-05	0.0099017639	0.00015804749	0.011599095
0.012307798	0.00019360265	9.8522938e-05	0.010992735	0.00017628891	0.01286099
0.01253708	0.00022492665	0.00011086967	0.012283215	0.0001984531	0.014358985
0.012770633	0.00026360483	0.0001261023	0.01381624	0.00022558314	0.016145175
0.013008537	0.00031120069	0.00014465412	0.015628332	0.00025850405	0.018265212
0.013250873	0.00036860908	0.00016651541	0.01771681	0.00029737454	0.020720686
0.013497723	0.00043431279	0.00019053561	0.019962409	0.00034039808	0.023379007
0.013749172	0.00050093376	0.00021311232	0.022000457	0.00038145386	0.025821611
0.014005305	0.00055261505	0.00022751065	0.023167257	0.00040877059	0.027276305
0.01426621	0.00057160816	0.00022712836	0.022842421	0.00041052982	0.027010893
0.014531975	0.0005541248	0.00021183014	0.021066512	0.00038609762	0.025058169
0.014802691	0.00051328022	0.00018810418	0.018514113	0.00034656002	0.022197319
0.01507845	0.00046496498	0.00016279922	0.015853036	0.00030372211	0.019209923
0.015359347	0.00041860186	0.00013977299	0.013421936	0.00026396867	0.016498206
0.015645476	0.00037770367	0.00012065806	0.011309223	0.00022928066	0.014172462
0.015936935	0.00034284915	0.00010647036	0.0094941275	0.00019960755	0.012213343
0.016233824	0.00031368467	9.8759046e-05	0.007929548	0.00017430479	0.01056499
0.016536244	0.000289999	0.00010005189	0.0065842954	0.0001527977	0.0091740031
0.016844298	0.00027253887	0.0001131916	0.0054804861	0.00013495605	0.0080059297
0.01715809	0.00026400137	0.0001399426	0.004747043	0.0001215272	0.0070608192
0.017477728	0.00026938427	0.00017935672	0.0046091201	0.00011482952	0.006409731
0.01780332	0.00029103607	0.00022346178	0.005070634	0.00011933342	0.0062719521
0.018134978	0.00031626106	0.00025312366	0.0056724377	0.00014013644	0.0070041912
0.018472814	0.00032019388	0.00025108969	0.0061373096	0.00017746025	0.0086684026
0.018816944	0.00028994452	0.00022022244	0.0067730976	0.00021988988	0.01058701
0.019167485	0.00023542819	0.00017804781	0.0074810405	0.00024548161	0.011628284
0.019524556	0.00018456145	0.00014372045	0.007705969	0.00024406222	0.011353031
0.019888279	0.00015454057	0.00012288364	0.0074245315	0.0002267396	0.010348127
0.020258777	0.0001410019	0.00011054046	0.006913629	0.00020586091	0.0092119643
0.020636178	0.00013498454	0.00010206294	0.0063550386	0.00018661949	0.0081815598
0.021020609	0.00013151687	9.5346111e-05	0.0058201671	0.00017015662	0.0073005351
0.021412202	0.00012871058	8.9593648e-05	0.005329056	0.00015629847	0.0065532268
0.021811089	0.0001259792	8.4495571e-05	0.0048830088	0.00014459376	0.0059135616
0.022217408	0.00012317172	7.9893887e-05	0.0044775262	0.00013459328	0.0053582559
0.022631296	0.00012019484	7.561292e-05	0.0041069458	0.00012584446	0.0048690907
0.023052894	0.00011668343	7.1217743e-05	0.0037659518	0.00011766711	0.0044323871
0.023482346	0.00011135358	6.5444856e-05	0.0034495999	0.00010855531	0.0040377321
0.023919798	0.00010171764	5.5884711e-05	0.0031517468	9.5991553e-05	0.0036755416
0.0243654	8.8953925e-05	4.3231829e-05	0.0028654382	8.1239356e-05	0.0033358324
0.024819303	7.9814965e-05	3.3931905e-05	0.0025900718	7.0766803e-05	0.0030147203
0.025281661	7.4768644e-05	2.9096146e-05	0.0023269165	6.4705622e-05	0.0027119017
0.025752633	7.0998051e-05	2.5877991e-05	0.0020743253	6.0174325e-05	0.0024250175
0.026232379	6.7209485e-05	2.2847645e-05	0.0018309246	5.5895633e-05	0.0021519986
0.026721062	6.3069503e-05	1.9784608e-05	0.0015977961	5.1544827e-05	0.0018938701
0.027218848	5.8538244e-05	1.716182e-05	0.0013813667	4.7069188e-05	0.0016607288
0.027725908	5.370491e-05	1.6459433e-05	0.0012005995	4.2480509e-05	0.0014918538
0.028242413	4.8952983e-05	2.0244406e-05	0.0011012313	3.7823174e-05	0.0015114991
0.028768541	4.5784808e-05	3.0465231e-05	0.0011607847	3.3241878e-05	0.0019897117
0.02930447	4.8592238e-05	4.7505823e-05	0.0014245633	2.9259689e-05	0.0032607229
0.029850382	5.8034224e-05	6.30554e-05	0.0017643441	2.7154989e-05	0.0053499835
0.030406465	5.1818986e-05	5.3364822e-05	0.0018504048	2.6066672e-05	0.0066533527
0.030972907	3.5235313e-05	3.3926227e-05	0.0015812603	2.2153837e-05	0.0057130593
0.031549901	2.4519634e-05	2.1700344e-05	0.0011463097	1.6723127e-05	0.0039287138
0.032137643	1.3767447e-05	1.0399863e-05	0.00074937882	1.133088e-05	0.0024826073
0.032736335	2.1678986e-05	1.4537773e-05	0.00069106674	8.4267652e-06	0.0016971323
0.03334618	2.4266908e-05	1.3987518e-05	0.00082951399	8.6764131e-06	0.0015789929
0.033967386	1.7981075e-05	1.6573994e-05	0.00077118543	2.2582809e-05	0.0018848768
0.034600164	2.7746985e-05	2.7490296e-05	0.00079231811	3.4058479e-05	0.0023635186
0.03524473	4.1520449e-05	3.9015928e-05	0.00096659038	4.5248611e-05	0.0029256138
0.035901304	5.2752137e-05	4.7372182e-05	0.0012295829	5.2065204e-05	0.003561557
0.036570109	4.5122872e-05	3.8363995e-05	0.0015532778	4.0976388e-05	0.0043078823
0.037251373	3.4523062e-05	2.5043633e-05	0.0019419941	2.8981533e-05	0.0052133586
0.037945328	3.7898785e-05	2.2998416e-05	0.0023962289	2.9549216e-05	0.0063401359
0.038652212	4.877946e-05	2.8159218e-05	0.0029390753	3.540393e-05	0.007814786
0.039372263	6.2760162e-05	3.5500023e-05	0.0036149688	4.2030519e-05	0.0098727477
0.040105729	7.9669411e-05	4.4036179e-05	0.0044843007	4.8319415e-05	0.012979765
0.040852858	0.00010216467	5.7347575e-05	0.0054779375	5.4631259e-05	0.018050291
0.041613906	0.0001413854	9.9173906e-05	0.0047033254	6.7041434e-05	0.025597514
0.042389131	0.00016253242	0.00013886482	0.001737971	8.9643957e-05	0.026911991
0.043178797	9.3315056e-05	7.8783634e-05	0.0024279278	9.9906376e-05	0.018195214
0.043983175	6.0147933e-05	3.8153656e-05	0.0016754251	0.00010706163	0.011574715
0.044802537	6.6336979e-05	3.0037156e-05	0.0020059019	0.00011481579	0.0076056196
0.045637163	8.2077496e-05	3.5721399e-05	0.0028051897	0.00012337123	0.0050306553
0.046487337	9.8518964e-05	4.3034655e-05	0.0037191352	0.00013267586	0.0032718398
0.047353349	0.00011430657	4.9058753e-05	0.0047327128	0.00014239053	0.0023121621
0.048235494	0.00012698962	5.0708251e-05	0.0059091042	0.00015006276	0.0025560097
0.049134073	0.00013898289	5.0055946e-05	0.0073654072	0.00015822549	0.0038377844
0.050049391	0.00015264822	4.8977956e-05	0.0093008403	0.00016908054	0.0058228635
0.050981761	0.00016517862	4.5340637e-05	0.012103872	0.00018034167	0.0087097554
0.051931499	0.00017619512	5.2634803e-05	0.016651403	0.00019157609	0.013328187
0.052898931	0.00020596033	0.0001305488	0.025053577	0.00020285117	0.021847308
0.053884384	0.000393965	0.00033299205	0.037762945	0.00021961934	0.035443983
0.054888196	0.00032040013	0.00029227529	0.030085692	0.00024471063	0.030236581
0.055910708	0.00023522208	0.00023796762	0.016955363	0.00025923238	0.01828303
0.056952268	0.00025768127	0.00022558498	0.010024108	0.00027329908	0.011747572
0.058013231	0.00028601315	0.00022122015	0.005885385	0.00028862954	0.0077810746
0.059093959	0.00031286813	0.00021984411	0.0029028476	0.00030509221	0.0048982763
0.06019482	0.00033882032	0.00021900081	0.00060436489	0.00032226929	0.0024746801
0.061316188	0.0003647659	0.00021704795	0.0025143384	0.00034026224	0.0011613897
0.062458447	0.00039113484	0.00021180334	0.0058068975	0.0003592533	0.0038138912
0.063621985	0.00041734885	0.00020013982	0.010850671	0.00037849341	0.008644075
0.064807198	0.00046471537	0.00021257249	0.020675882	0.00039461932	0.018212173
0.066014491	0.00085692784	0.00051544023	0.038236881	0.00042198285	0.036014177
0.067244274	0.00048874919	0.00032812252	0.028118378	0.00048114156	0.027931545
0.068496967	0.00037529486	0.00027178689	0.016145643	0.00050112506	0.016848395
0.069772996	0.00042881933	0.00026097657	0.010153517	0.00052733526	0.011184073
0.071072797	0.00047024087	0.00023834515	0.0063252664	0.00055684174	0.007503911
0.072396811	0.00049398887	0.00019708678	0.003253064	0.0005884438	0.0044344461
0.073745491	0.0004957958	0.00014209293	0.0015217551	0.00062231782	0.0012253963
0.075119295	0.00046177061	0.00020970872	0.0055475849	0.00065765206	0.0035404914
0.076518692	0.00046118226	0.00066830393	0.014850309	0.00069202246	0.012546593
0.077944158	0.0014671254	0.0023279717	0.036821335	0.00075263396	0.034197067
0.079396178	0.0017052111	0.002874894	0.029289055	0.00086984023	0.028678203
0.080875249	0.0015455933	0.0020555906	0.017450853	0.00092222893	0.017753207
0.082381873	0.0015247541	0.0017432596	0.011778331	0.00098861224	0.012399873
0.083916564	0.0015589207	0.0016090604	0.0079587961	0.0010671222	0.0087170795
0.085479845	0.0015959296	0.0015149985	0.0043619508	0.0011511667	0.0050878574
0.087072248	0.001604253	0.0014008986	0.002894678	0.0012707004	0.00086361316
0.088694317	0.0022517752	0.0026599228	0.016304988	0.0014141065	0.013867371
0.090346602	0.0090484259	0.011614629	0.053978246	0.0018740115	0.050188036
0.092029668	0.0032928485	0.0028611356	0.043394932	0.0027315931	0.041219471
0.093744088	0.0053352515	0.0037688139	0.043827965	0.0043258825	0.04169425
0.095490446	0.0064288816	0.0050211468	0.036336818	0.0055173363	0.034939441
0.097269336	0.00084077917	0.00055253705	0.0075068829	0.0015435143	0.0076758734
0.099081366	0.0053197381	0.0048446276	0.0090488621	0.0032424791	0.0016052564
0.10092715	0.0022127093	0.002261672	0.0068266463	0.00048476964	0.0042837551
0.10280732	0.0020575151	0.00027582969	0.0070408353	0.0013974312	0.0095770775
0.10472252	0.00055956962	0.00035123479	0.0026069728	0.0010201919	0.0055058701
0.10667339	0.00058741422	0.00060287177	0.0013481796	0.0011819842	0.0036747456
0.10866061	0.001084962	0.00081696896	0.0016268295	0.0012639529	0.0022276763
0.11068485	0.0017317869	0.0010535952	0.0035657941	0.0012722547	0.0010558556
0.1127468	0.0029539794	0.0013475565	0.0096121719	0.00099579212	0.0066897633
0.11484715	0.0022680374	0.0013104681	0.017823723	0.006148667	0.017926106
0.11698664	0.001153099	0.0016672003	0.0075625745	0.005399948	0.0093543256
0.11916598	0.0019993973	0.0020713048	0.004045544	0.0054729397	0.0058623458
0.12138593	0.0030872195	0.0026539953	0.0024910697	0.0066131796	0.0032679188
0.12364722	0.0053072098	0.0038529117	0.0049949567	0.0097855857	0.0017542984
0.12595065	0.013132856	0.0064683785	0.019536539	0.020044381	0.016837215
0.12829698	0.0015724175	0.0017891109	0.011145381	0.0059720853	0.01250824
0.13068702	0.0026473299	0.003033232	0.0058011685	0.0014118924	0.0076015073
0.13312159	0.0043643325	0.0046493011	0.0033449729	0.0031281841	0.0045965106
0.13560151	0.0081253631	0.0082803015	0.004703352	0.0073581657	0.0012797103
0.13812763	0.020133469	0.020099071	0.021244911	0.020113989	0.018305268
0.14070081	0.0057347043	0.005755455	0.010750938	0.0061154135	0.012194893
0.14332192	0.0014163612	0.0014489086	0.0059945964	0.0015857404	0.0078452047
0.14599187	0.0031941642	0.002883823	0.0035579481	0.0030527599	0.0045412804
0.14871155	0.011296374	0.010859834	0.0091286999	0.011254205	0.0041654593
0.15148189	0.013611852	0.014125476	0.018124534	0.013617317	0.018130661
0.15430385	0.0048038165	0.005779937	0.0099417713	0.004614466	0.011988103
0.15717837	0.001885859	0.0031470707	0.007006047	0.0017702709	0.0102113
0.16010645	0.0084378375	0.0065967488	0.0057717496	0.011147224	0.0091915006
0.16308907	0.043309674	0.048580409	0.038985444	0.03868718	0.016357174
0.16612725	0.0065825213	0.0051875161	0.027112835	0.0029004391	0.0012043018
0.16922204	0.0012278633	0.0032760482	0.0060830692	0.0013563322	0.0027680489
0.17237447	0.0051124272	0.0064602613	0.0059291658	0.005162466	0.0052612466
0.17558563	0.0058105927	0.0048273487	0.0046784748	0.0058218051	0.009018129
0.17885662	0.0012620923	0.00078082687	0.001680149	0.0013386315	0.0047659621
0.18218853	0.00208579	0.0026395772	0.0037848601	0.001952672	0.0028322823
0.18558252	0.011541277	0.011654519	0.013563229	0.011480557	0.011613019
0.18903974	0.0035710798	0.0032600704	0.0042436314	0.0037466666	0.0074940953
0.19256136	0.00090764935	0.00088323988	0.0034755236	0.00092587479	0.0042760736
0.19614858	0.0057648446	0.0057514649	0.0084842898	0.0055953827	0.0038508944
0.19980263	0.0062208977	0.0063248387	0.0072988707	0.0064193571	0.010114813
0.20352475	0.0014359108	0.0016863371	0.0041465648	0.0016272056	0.005484587
0.20731621	0.0038004248	0.0032924402	0.0073745001	0.0035984503	0.0024929281
0.2111783	0.0083459608	0.0090945656	0.01028676	0.008578555	0.012116634
0.21511234	0.0020503587	0.0034191379	0.005563901	0.0023580614	0.0065508154
0.21911967	0.0040395152	0.0023707625	0.0087348361	0.0035632692	0.002489142
0.22320165	0.010001794	0.014596641	0.015769164	0.011046925	0.014962311
0.22735967	0.011455559	0.020756896	0.020950583	0.0075877409	0.014281217
0.23159515	0.030176081	0.017555626	0.013313585	0.0079414379	0.0023713791
0.23590953	0.0035826231	0.0043189547	0.0073653428	0.0016133098	0.0026633449
0.24030429	0.0029153926	0.0042517476	0.0083411574	0.00066778244	0.0021163498
0.24478092	0.0081333166	0.0087718221	0.013018217	0.007547677	0.0081907646
0.24934094	0.00071991644	0.0012471098	0.0071394451	0.0018001392	0.004205344
0.25398591	0.0030697767	0.0040105248	0.010778664	0.0018952595	0.0021359251
0.25871741	0.0038311053	0.0031791896	0.007294205	0.0049014321	0.0073612301
0.26353705	0.0011774285	0.0019234815	0.010320255	0.0008058893	0.0031318984
0.26844648	0.0092134421	0.0094333533	0.016995563	0.0090151002	0.0094223919
0.27344737	0.00088577857	0.00093588829	0.010830786	0.001824081	0.0044651997
0.27854142	0.0049139198	0.0057479462	0.016624509	0.0039276966	0.0026300705
0.28373036	0.0022589459	0.0014848185	0.011426877	0.0034164237	0.0063656271
0.28901597	0.0032577005	0.0054829264	0.015878063	0.0023074069	0.0024788322
0.29440005	0.014121864	0.010940284	0.017094894	0.015383722	0.01634613
0.29988442	0.0016178831	0.0031929536	0.017007506	0.0017069611	0.00034689018
0.30547097	0.0017563715	0.0033562166	0.020193745	0.002937951	0.003158096
0.31116158	0.0020147349	0.00071424312	0.025843279	0.00068749622	0.0016018525
0.31695821	0.0024737382	0.0036241593	0.026225792	0.0036936743	0.0045794461
0.32286282	0.0023890801	0.00088770331	0.033830799	0.00084000927	0.0016893522
0.32887743	0.0020095812	0.0033509766	0.036536384	0.0033637313	0.004296124
0.33500408	0.0031410801	0.0010847224	0.048621412	0.0012847921	0.0019634375
0.34124487	0.0012145133	0.003222186	0.058624654	0.0026043679	0.0035714758
0.34760192	0.0048076801	0.0013733672	0.088244871	0.0025426861	0.0029093759
0.35407739	0.0015261578	0.0088146584	0.15181346	0.0024457397	0.0041445737
0.3606735	0.032903796	0.12643807	0.81444316	0.019591318	0.004245111
0.36739248	0.0037601592	0.0035900052	0.14517765	0.0010246673	0.0037629091
0.37423663	0.0024512154	0.0018453681	0.060452669	0.0020723904	0.0025101393
0.38120828	0.0051040724	0.0037616934	0.028307861	0.0020383034	0.0053655915
0.3883098	0.0037251543	0.0021536939	0.015963559	0.00061926573	0.0041216978
0.39554362	0.0071687776	0.0059823581	0.020588302	0.0053285127	0.0082389109
0.4029122	0.0063196151	0.0039516647	0.028799265	0.0019777997	0.0069071803
0.41041805	0.0054870755	0.0026135731	0.048090504	0.00080474483	0.0061871501
0.41806372	0.011096636	0.0084109428	0.09929213	0.0070177311	0.012572794
0.42585183	0.028196876	0.010890543	0.50752694	0.0024934688	0.01283834
0.43378502	0.0040840403	0.0038247306	0.11616727	0.0017895223	0.010392949
0.441866	0.0052757436	0.0025730826	0.046348097	0.0017421802	0.01274072
0.45009751	0.0098927194	0.0019102848	0.037885524	0.0045956981	0.019518003
0.45848238	0.010357236	0.0010161642	0.059592623	0.0035428041	0.023362769
0.46702344	0.011676915	0.0045844338	0.11238009	0.0030087136	0.030285922
0.47572361	0.014031289	0.013310903	0.28325207	0.0025044778	0.044174521
0.48458586	0.025354661	0.045598052	0.48369546	0.0070733296	0.091644945
0.49361321	0.060256065	0.41771439	0.38479587	0.023498875	0.48741497
0.50280873	0.0038183828	0.032433975	0.1489915	0.0053854491	0.063842341
0.51217554	0.011471621	0.031088512	0.098636579	0.0061203714	0.025627112
0.52171686	0.017435279	0.032203589	0.072228616	0.0066444928	0.0092926243
0.53143592	0.025166209	0.03715851	0.052526122	0.0072394381	0.0042231149
0.54133603	0.039804731	0.050067199	0.031398037	0.0079620978	0.021614629
0.55142057	0.090616235	0.099890774	0.029441181	0.0083313934	0.074014358
0.56169298	0.18902043	0.18351453	0.22044994	0.013413924	0.19894627
0.57215676	0.037293992	0.030625236	0.083252683	0.013912062	0.049511316
0.58281546	0.012986312	0.0068803813	0.058040145	0.017523807	0.024612533
0.59367272	0.0027110187	0.0077007786	0.042546714	0.023356542	0.010147604
0.60473224	0.017598807	0.023248651	0.025504537	0.03506253	0.0070643204
0.6159978	0.059976076	0.065498675	0.017825553	0.075029422	0.049359424
0.62747321	0.16870576	0.16500539	0.19309442	0.15952533	0.17584977
0.63916241	0.036285085	0.031685088	0.07080163	0.025703112	0.045318219
0.65106936	0.014365858	0.0099649205	0.048686325	0.0051306341	0.023239315
0.66319812	0.0033504626	0.0042951906	0.035520623	0.0082797563	0.010661278
0.67555283	0.020911795	0.025192664	0.013587779	0.029367117	0.012341369
0.6881377	0.21190023	0.21580908	0.17721431	0.21933052	0.20386165
0.70095701	0.050913175	0.047141658	0.079980562	0.043985627	0.05868718
0.71401513	0.021592964	0.017792156	0.051551915	0.014814072	0.029509129
0.72731651	0.0065300485	0.0032971353	0.036058931	0.0023953755	0.014198846
0.74086568	0.014052174	0.017656473	0.016537406	0.020212719	0.0068896815
0.75466726	0.25388344	0.25602082	0.23261916	0.25745575	0.24929949
0.76872595	0.042317025	0.038932274	0.069147993	0.03678603	0.049575665
0.78304654	0.018996465	0.015609579	0.046249607	0.01356255	0.02633202
0.79763391	0.0048674382	0.0024731721	0.031744506	0.0025607412	0.011896103
0.81249302	0.032400243	0.035691101	0.0060857702	0.037541763	0.025290775
0.82762895	0.072066864	0.069070824	0.09572155	0.067459874	0.078654827
0.84304684	0.026231552	0.023074568	0.05178358	0.021436493	0.033223257
0.85875195	0.011148454	0.0080664332	0.036715117	0.0065522074	0.018112754
0.87474963	0.01529596	0.018241848	0.012507136	0.019702479	0.0092578617
0.89104533	0.087755345	0.085054103	0.10905801	0.083782899	0.093826415
0.90764461	0.027831509	0.024839599	0.0522332	0.023470383	0.034592476
0.92455311	0.012611128	0.0096422029	0.037146151	0.0083305326	0.019394198
0.9417766	0.018034669	0.02078659	0.010317451	0.022004372	0.012240145
0.95932095	0.058109631	0.05534756	0.080455092	0.054181371	0.064431665
0.97719213	0.023869775	0.02099116	0.047521131	0.019804683	0.030488478
0.99539623	0.0090630883	0.0063352346	0.032577418	0.0052892822	0.015588595
1.0139395	0.090744435	0.092853488	0.072724776	0.093696963	0.085984911
1.0328281	0.034060344	0.031289601	0.056838853	0.030221846	0.040499452
1.0520687	0.017057473	0.014266475	0.040157748	0.013214359	0.023576721
1.0716676	0.011467259	0.013730071	0.015721464	0.014619847	0.0077682498
1.0916317	0.045683377	0.043028146	0.067484035	0.042064523	0.051915476
1.1119677	0.021100312	0.018373333	0.043690834	0.017401557	0.027522113
1.1326826	0.0048681988	0.0042569682	0.025366874	0.0044480089	0.0098452644
1.1537833	0.053627446	0.051080841	0.074526678	0.050204935	0.059660853
1.1752771	0.022416835	0.019743006	0.044613338	0.018837338	0.028764091
1.1971713	0.0057848684	0.0042509897	0.026762102	0.0040254903	0.01134236
1.2194734	0.047946054	0.045414646	0.068823903	0.044583979	0.053988984
1.242191	0.021302286	0.018670949	0.043194137	0.017819381	0.027595198
1.2653318	0.006833512	0.0076909214	0.021782672	0.0081331725	0.0086240756
1.2889036	0.036068227	0.033512131	0.057281605	0.032707464	0.042207293
1.3129146	0.018111077	0.015513914	0.039776989	0.014707275	0.02436647
1.3373729	0.056102993	0.05712684	0.050005396	0.057461861	0.054026182
1.3622868	0.026945557	0.024388977	0.048250782	0.023613753	0.033121447
1.3876648	0.01145714	0.0089809964	0.032706589	0.0082525718	0.017578748
1.4135156	0.041499244	0.039038288	0.06195492	0.038309713	0.047473112
1.439848	0.01981933	0.017276945	0.041065156	0.016531918	0.025996854
1.4666709	0.058205598	0.05820152	0.060621125	0.058220966	0.058618612
1.4939935	0.024805545	0.022290691	0.045817669	0.021568453	0.030932596
1.5218251	0.0086718781	0.0073257734	0.027322256	0.0070661636	0.013487583
1.5501751	0.029319507	0.026836093	0.050067115	0.026136441	0.035388247
1.5790533	0.014112006	0.011655633	0.034942848	0.010975004	0.020184334
1.6084695	0.033657489	0.031212558	0.054083472	0.030536164	0.039652077
1.6384336	0.017296225	0.014817002	0.03811319	0.014137662	0.023393055
1.668956	0.036648948	0.034248806	0.05672334	0.033596204	0.042556538
1.700047	0.01863779	0.016168222	0.039358748	0.01550173	0.024719401
1.7317171	0.036318036	0.033938118	0.056254303	0.03330111	0.042193525
1.7639773	0.018682519	0.016226315	0.039306139	0.015573243	0.024745728
1.7968384	0.033024277	0.030625321	0.053124091	0.029991891	0.038952507
1.8303117	0.017498133	0.015063709	0.038001111	0.014426129	0.023531898
1.8644085	0.02878435	0.026365982	0.049056538	0.025735429	0.034765838
1.8991406	0.014851585	0.012553234	0.034855092	0.011967963	0.020689661
1.9345197	0.024967505	0.02254358	0.045304573	0.021919232	0.030972233
1.9705578	0.027243047	0.025824624	0.042254841	0.025485991	0.031274647
2.0072673	0.022416662	0.019997025	0.042736112	0.019381022	0.028422691
2.0446607	0.030385367	0.028038219	0.050160659	0.027445115	0.036237324
2.0827506	0.018139917	0.015752565	0.038325803	0.015153089	0.024103834
2.1215502	0.023744461	0.021343149	0.043922723	0.02074146	0.029720272
2.1610725	0.028535289	0.02628467	0.047787098	0.025727221	0.034211441
2.2013311	0.020490171	0.018089964	0.040683306	0.017494471	0.026474333
2.2423397	0.02317694	0.020789951	0.043259088	0.020200453	0.029132855
2.2841122	0.025275201	0.022954228	0.044957579	0.022385341	0.031103768
2.3266629	0.020257768	0.017871658	0.040357336	0.017287615	0.026221869
2.3700063	0.023354454	0.021001544	0.043228061	0.020428639	0.02925172
2.4141571	0.022514206	0.020160504	0.042399524	0.019589662	0.028416768
2.4591304	0.021674968	0.01934453	0.041452479	0.018782395	0.027539437
2.5049415	0.021550459	0.01917064	0.041582706	0.018596706	0.027506108
2.5516061	0.023883683	0.021555114	0.043602802	0.020996903	0.029740302
2.5991399	0.020080901	0.017766913	0.039797954	0.017215361	0.025926056
2.6475593	0.01956107	0.017200897	0.039497156	0.016638255	0.02548978
2.6968806	0.020498145	0.01813254	0.040444816	0.017569923	0.026435131
2.7471208	0.021325371	0.018957527	0.041272049	0.018395817	0.027265757
2.7982969	0.022785109	0.02042765	0.042654611	0.019870176	0.028704448
2.8504263	0.024024189	0.021697045	0.04371143	0.021149083	0.029885302
2.9035269	0.02396049	0.021695752	0.043335077	0.021165903	0.029706937
2.9576167	0.022362288	0.020149105	0.04153498	0.019634804	0.028022958
3.0127141	0.020979432	0.018769006	0.040180331	0.018257211	0.026644592
3.0688379	0.020423123	0.018200625	0.039690737	0.017686995	0.026114089
3.1260072	0.020510561	0.018282532	0.039795915	0.017768525	0.026211513
3.1842416	0.021164944	0.018936781	0.040428303	0.018423605	0.026862989
3.2435608	0.022349201	0.020109612	0.041628267	0.019594088	0.028062253
3.3039851	0.02346288	0.02118659	0.042884657	0.020662155	0.029239134
3.365535	0.023554381	0.021239403	0.043160609	0.020705811	0.029402657
3.4282315	0.022758825	0.020423695	0.042475962	0.019885909	0.028647091
3.492096	0.021670102	0.019328766	0.041429489	0.018790442	0.027572857
3.5571502	0.020606511	0.018272315	0.040340049	0.017736964	0.026499516
3.6234163	0.02083797	0.018546689	0.040368204	0.018023606	0.026654624
3.6909169	0.023108958	0.020801671	0.04267252	0.020274816	0.028947811
3.759675	0.022074383	0.019739752	0.041785419	0.019206704	0.027966592
3.8297139	0.020904568	0.018584083	0.040558964	0.018055718	0.026774634
3.9010576	0.022820651	0.020510496	0.042396477	0.019985326	0.028667389
3.9737304	0.02172779	0.019395767	0.041423261	0.018865768	0.027617685
4.047757	0.022098304	0.019792174	0.041661826	0.019269607	0.027940768
4.1231626	0.021996429	0.019666089	0.041676732	0.019137908	0.027883707
4.1999729	0.022303207	0.019990661	0.041890679	0.019467736	0.028157782
4.2782142	0.021743556	0.019415995	0.041409254	0.018889871	0.027627271
4.357913	0.022463491	0.020138532	0.042106497	0.019613619	0.028341339
4.4390965	0.022196746	0.019878321	0.041809107	0.019355722	0.028063677
4.5217924	0.021896085	0.019572142	0.041537426	0.019048718	0.027774183
4.6060288	0.022018162	0.019691155	0.041671937	0.019167474	0.027901997
4.6918345	0.022139425	0.019812011	0.041792636	0.019288741	0.028024154
4.7792386	0.022171471	0.019844097	0.041822855	0.019321345	0.028056447
4.868271	0.022153208	0.019826058	0.041802383	0.019303858	0.028038179
4.958962	0.022178398	0.019852035	0.041822108	0.019330508	0.028062231
5.0513425	0.022307419	0.019980956	0.041949207	0.019459847	0.028191527
5.1454439	0.022273942	0.019946066	0.041922281	0.019425036	0.028161057
5.2412983	0.022305003	0.019977421	0.04195048	0.019456886	0.02819184
5.3389384	0.022287086	0.019958812	0.041935385	0.019438509	0.02817555
5.4383974	0.022307333	0.019978628	0.041956826	0.019458607	0.028196861
5.5397093	0.022319755	0.019990735	0.041969984	0.01947101	0.028210142
5.6429085	0.022335239	0.020005896	0.041986313	0.019486452	0.028226486
5.7480302	0.022340407	0.020010689	0.041992803	0.019491501	0.028232621
5.8551102	0.022346912	0.020016856	0.042000562	0.019497919	0.028240024
5.9641849	0.022350558	0.020020166	0.042005633	0.01950147	0.028244562
6.0752917	0.022349491	0.020018768	0.042006252	0.019500302	0.028244392
6.1884682	0.022337275	0.02000621	0.041996275	0.019487962	0.028233122
6.3037532	0.022260464	0.019928965	0.041923663	0.019410905	0.028157577
6.4211857	0.02197031	0.019638332	0.041638943	0.019120454	0.027869075
6.5408059	0.02177068	0.019438582	0.041440851	0.01892096	0.027670201
6.6626545	0.021625508	0.019293416	0.041295999	0.018776068	0.027525449
6.7867731	0.021508877	0.019176848	0.041179145	0.018659776	0.027409075
6.9132038	0.021410481	0.019078546	0.041080227	0.018561748	0.027310841
7.0419898	0.021325041	0.018993221	0.04099408	0.018476691	0.0272255
7.1731749	0.021249426	0.018917731	0.04091764	0.018401464	0.027149938
7.306804	0.021181595	0.018850033	0.040848906	0.018334022	0.027082127
7.4429223	0.021120129	0.018788705	0.040786488	0.018272942	0.027020656
7.5815765	0.021063992	0.018732708	0.040729369	0.018217186	0.026964497
7.7228136	0.021012401	0.018681258	0.040676779	0.018165969	0.026912869
7.8666818	0.020964744	0.018633743	0.040628116	0.01811868	0.026865164
8.0132301	0.020920535	0.018589673	0.040582902	0.018074829	0.026820897
8.1625085	0.020879375	0.018548652	0.040540744	0.018034019	0.026779675
8.3145678	0.020840938	0.018510351	0.040501319	0.017995922	0.026741168
8.4694598	0.020804947	0.018474493	0.040464354	0.017960262	0.026705105
8.6272373	0.020771168	0.018440845	0.040429619	0.017926804	0.02667125
8.787954	0.020739401	0.018409206	0.040396913	0.017895349	0.026639406
8.9516647	0.020709471	0.018379401	0.040366065	0.017865722	0.026609397
9.1184252	0.020681227	0.018351279	0.040336923	0.017837771	0.026581074
9.2882923	0.020654535	0.018324706	0.040309356	0.017811363	0.026554302
9.4613238	0.020629277	0.018299563	0.040283244	0.01778638	0.026528964
9.6375787	0.020605347	0.018275746	0.040258484	0.017762717	0.026504956
9.817117	0.020582652	0.01825316	0.040234981	0.017740279	0.026482182
10	0.020561106	0.01823172	0.040212649	0.017718983	0.026460558


==> graphics/data/MSD_Cv_r20_N200_1e-3to1e1_mag.dat <==
0.001	2677.2147	2677.0602	2677.1749	2684.3263	2677.1787	2686.5921
0.001018629	2729.4345	2729.277	2729.3939	2736.6719	2729.3979	2738.9791
0.001037605	2782.7653	2782.6049	2782.724	2790.1314	2782.728	2792.4807
0.0010569346	2837.2362	2837.0727	2837.1941	2844.7338	2837.1982	2847.126
0.0010766242	2892.8773	2892.7106	2892.8344	2900.5092	2892.8386	2902.9453
0.0010966806	2949.7197	2949.5498	2949.6761	2957.489	2949.6803	2959.9698
0.0011171107	3007.7959	3007.6227	3007.7514	3015.7056	3007.7558	3018.232
0.0011379213	3067.1395	3066.9629	3067.0942	3075.1927	3067.0986	3077.7657
0.0011591196	3127.7853	3127.6054	3127.7392	3135.9852	3127.7437	3138.6057
0.0011807128	3189.7697	3189.5863	3189.7227	3198.1196	3189.7274	3200.7886
0.0012027083	3253.1305	3252.9435	3253.0826	3261.6337	3253.0874	3264.3521
0.0012251136	3317.9068	3317.7163	3317.8581	3326.5668	3317.863	3329.3356
0.0012479362	3384.1396	3383.9454	3384.09	3392.9599	3384.095	3395.7802
0.001271184	3451.8715	3451.6734	3451.8209	3460.8556	3451.826	3463.7284
0.0012948649	3521.1467	3520.9448	3521.0952	3530.2984	3521.1004	3533.2247
0.0013189869	3592.0116	3591.8058	3591.9591	3601.3346	3591.9645	3604.3156
0.0013435583	3664.5145	3664.3046	3664.461	3674.0127	3664.4665	3677.0494
0.0013685874	3738.7058	3738.4918	3738.6513	3748.3831	3738.6569	3751.4767
0.0013940828	3814.6381	3814.4199	3814.5826	3824.4987	3814.5884	3827.6504
0.0014200532	3892.3665	3892.144	3892.31	3902.4146	3892.3159	3905.6255
0.0014465073	3971.9487	3971.7218	3971.8911	3982.1886	3971.8972	3985.4599
0.0014734543	4053.4449	4053.2136	4053.3863	4063.881	4053.3925	4067.214
0.0015009033	4136.9185	4136.6825	4136.8588	4147.5553	4136.8651	4150.9511
0.0015288636	4222.4355	4222.1949	4222.3747	4233.2777	4222.3812	4236.7378
0.0015573448	4310.0656	4309.8201	4310.0036	4321.1179	4310.0103	4324.6435
0.0015863565	4399.8816	4399.6313	4399.8186	4411.1491	4399.8254	4414.7416
0.0016159088	4491.9604	4491.7051	4491.8961	4503.4481	4491.9032	4507.1087
0.0016460115	4586.3824	4586.122	4586.317	4598.0955	4586.3242	4601.8258
0.001676675	4683.2326	4682.9669	4683.166	4695.1765	4683.1734	4698.9778
0.0017079098	4782.6003	4782.3293	4782.5325	4794.7805	4782.5401	4798.6544
0.0017397264	4884.5797	4884.3031	4884.5106	4897.0019	4884.5184	4900.9497
0.0017721358	4989.27	4988.9879	4989.1997	5001.9401	4989.2077	5005.9635
0.0018051489	5096.7763	5096.4884	5096.7046	5109.7003	5096.7128	5113.8007
0.001838777	5207.2092	5206.9154	5207.1362	5220.3933	5207.1447	5224.5724
0.0018730315	5320.686	5320.3862	5320.6117	5334.1367	5320.6204	5338.396
0.0019079242	5437.3308	5437.0248	5437.2551	5451.0547	5437.264	5455.3959
0.0019434669	5557.275	5556.9626	5557.1979	5571.2789	5557.2071	5575.7036
0.0019796718	5680.6579	5680.3391	5680.5794	5694.9489	5680.5889	5699.4589
0.002016551	5807.6276	5807.3021	5807.5476	5822.2129	5807.5574	5826.8099
0.0020541173	5938.3412	5938.0089	5938.2598	5953.2283	5938.2698	5957.9141
0.0020923835	6072.9659	6072.6266	6072.883	6088.1626	6072.8933	6092.939
0.0021313625	6211.6798	6211.3333	6211.5953	6227.194	6211.606	6232.0629
0.0021710676	6354.6725	6354.3186	6354.5865	6370.5126	6354.5975	6375.4757
0.0022115124	6502.1465	6501.785	6502.059	6518.321	6502.0703	6523.3802
0.0022527106	6654.3179	6653.9487	6654.2288	6670.8356	6654.2405	6675.9928
0.0022946764	6811.418	6811.0408	6811.3273	6828.288	6811.3393	6833.5451
0.0023374239	6973.6941	6973.3087	6973.6017	6990.9258	6973.6141	6996.2848
0.0023809677	7141.4115	7141.0176	7141.3174	7159.0146	7141.3302	7164.4774
0.0024253227	7314.8546	7314.452	7314.7589	7332.8391	7314.7721	7338.4077
0.0024705041	7494.3292	7493.9177	7494.2318	7512.7055	7494.2455	7518.3818
0.0025165271	7680.1642	7679.7434	7680.065	7698.9429	7680.0791	7704.7287
0.0025634074	7872.7135	7872.2833	7872.6126	7891.9057	7872.6272	7897.8031
0.0026111611	8072.3593	8071.9192	8072.2565	8091.9762	8072.2716	8097.987
0.0026598044	8279.5138	8279.0636	8279.4092	8299.5671	8279.4249	8305.6932
0.0027093539	8494.6231	8494.1625	8494.5166	8515.1248	8494.5329	8521.3679
0.0027598264	8718.1701	8717.6988	8718.0618	8739.1326	8718.0786	8745.4943
0.0028112392	8950.6785	8950.1961	8950.5684	8972.1143	8950.5858	8978.5963
0.0028636097	9192.7172	9192.2233	9192.6051	9214.6392	9192.6232	9221.2429
0.0029169559	9444.9048	9444.399	9444.7907	9467.326	9444.8095	9474.0528
0.0029712958	9707.915	9707.3969	9707.799	9730.8488	9707.8185	9737.6997
0.0030266481	9982.4831	9981.9523	9982.3651	10005.943	9982.3854	10012.919
0.0030830315	10269.412	10268.868	10269.292	10293.412	10269.313	10300.513
0.0031404652	10569.582	10569.024	10569.46	10594.134	10569.482	10601.361
0.0031989689	10883.955	10883.383	10883.831	10909.074	10883.854	10916.425
0.0032585625	11213.59	11213.003	11213.464	11239.288	11213.488	11246.764
0.0033192662	11559.65	11559.048	11559.522	11585.939	11559.547	11593.538
0.0033811008	11923.417	11922.799	11923.287	11950.309	11923.313	11958.028
0.0034440873	12306.303	12305.669	12306.172	12333.809	12306.199	12341.645
0.0035082471	12709.871	12709.218	12709.737	12737.998	12709.765	12745.946
0.0035736022	13135.846	13135.175	13135.71	13164.601	13135.74	13172.656
0.0036401748	13586.142	13585.452	13586.004	13615.528	13586.035	13623.682
0.0037079876	14062.879	14062.169	14062.739	14092.897	14062.771	14101.139
0.0037770637	14568.411	14567.68	14568.269	14599.055	14568.303	14607.373
0.0038474266	15105.351	15104.598	15105.207	15136.609	15105.243	15144.988
0.0039191002	15676.6	15675.824	15676.455	15708.452	15676.492	15716.873
0.0039921091	16285.378	16284.578	16285.232	16317.794	16285.271	16326.233
0.0040664781	16935.256	16934.43	16935.108	16968.191	16935.15	16976.618
0.0041422325	17630.179	17629.326	17630.03	17663.572	17630.074	17671.952
0.0042193981	18374.495	18373.613	18374.344	18408.263	18374.391	18416.55
0.0042980012	19172.964	19172.052	19172.812	19206.994	19172.862	19215.137
0.0043780686	20030.75	20029.806	20030.598	20064.896	20030.65	20072.828
0.0044596276	20953.382	20952.404	20953.229	20987.451	20953.285	20995.093
0.004542706	21946.655	21945.641	21946.502	21980.399	21946.562	21987.656
0.004627332	23016.454	23015.401	23016.3	23049.552	23016.365	23056.308
0.0047135345	24168.436	24167.343	24168.282	24200.481	24168.352	24206.601
0.0048013429	25407.526	25406.39	25407.373	25438.005	25407.449	25443.329
0.0048907871	26737.117	26735.936	26736.964	26765.389	26737.048	26769.735
0.0049818975	28157.862	28156.635	28157.71	28183.146	28157.803	28186.308
0.0050747052	29665.922	29664.646	29665.77	29687.282	29665.874	29689.045
0.0051692419	31250.514	31249.187	31250.361	31266.874	31250.479	31267.026
0.0052655396	32890.719	32889.342	32890.564	32900.906	32890.7	32899.271
0.0053636313	34551.694	34550.268	34551.537	34554.543	34551.694	34551.025
0.0054635504	36180.9	36179.428	36180.736	36175.427	36180.921	36170.08
0.0055653308	37705.683	37704.17	37705.509	37691.358	37705.728	37684.456
0.0056690073	39034.41	39032.866	39034.224	39011.477	39034.482	39003.582
0.0057746152	40063.723	40062.16	40063.52	40033.485	40063.824	40025.462
0.0058821904	40693.327	40691.763	40693.106	40658.249	40693.458	40651.197
0.0059917697	40846.404	40844.859	40846.167	40809.879	40846.567	40804.957
0.0061033903	40489.195	40487.69	40488.947	40454.969	40489.388	40453.164
0.0062170903	39641.171	39639.725	39640.918	39612.601	39641.392	39614.511
0.0063329084	38370.512	38369.144	38370.264	38349.953	38370.759	38355.699
0.0064508841	36777.013	36775.735	36776.778	36765.56	36777.284	36774.824
0.0065710575	34970.348	34969.168	34970.133	34967.939	34970.639	34980.11
0.0066934697	33051.858	33050.781	33051.669	33057.609	33052.167	33071.945
0.0068181623	31104.003	31103.028	31103.843	31116.582	31104.327	31132.346
0.0069451778	29187.183	29186.307	29187.053	29205.122	29187.519	29221.664
0.0070745594	27341.458	27340.676	27341.357	27363.353	27341.805	27380.145
0.0072063513	25590.492	25589.8	25590.42	25615.109	25590.849	25631.747
0.0073405984	23945.896	23945.288	23945.852	23972.207	23946.262	23988.395
0.0074773463	22411.037	22410.507	22411.018	22438.215	22411.411	22453.748
0.0076166417	20983.997	20983.539	20984.002	21011.395	20984.378	21026.137
0.0077585321	19659.715	19659.324	19659.742	19686.836	19660.102	19700.703
0.0079030657	18431.445	18431.117	18431.492	18457.913	18431.839	18470.858
0.0080502918	17291.717	17291.447	17291.783	17317.251	17292.117	17329.254
0.0082002606	16232.932	16232.717	16233.016	16257.323	16233.339	16268.381
0.0083530232	15247.72	15247.556	15247.82	15270.815	15248.133	15280.936
0.0085086316	14329.135	14329.02	14329.251	14350.823	14329.554	14360.023
0.0086671388	13470.753	13470.684	13470.884	13490.951	13471.179	13499.251
0.0088285988	12666.703	12666.677	12666.847	12685.349	12667.134	12692.771
0.0089930667	11911.658	11911.673	11911.815	11928.708	11912.096	11935.275
0.0091605985	11200.816	11200.87	11200.985	11216.233	11201.26	11221.968
0.0093312512	10529.855	10529.947	10530.035	10543.61	10530.305	10548.532
0.009505083	9894.896	9895.0236	9895.0872	9906.9613	9895.3519	9911.0908
0.0096821531	9292.4597	9292.6219	9292.6613	9302.8081	9292.9218	9306.1617
0.0098625218	8719.427	8719.6223	8719.6384	8728.0287	8719.895	8730.6213
0.010046251	8173.0022	8173.2294	8173.2229	8179.8236	8173.4761	8181.6675
0.010233402	7650.6816	7650.9395	7650.9112	7655.6828	7651.1613	7656.7882
0.01042404	7150.2259	7150.5134	7150.4638	7153.3592	7150.7111	7153.734
0.010618229	6669.6384	6669.9543	6669.884	6670.8465	6670.1288	6670.4962
0.010816036	6207.1493	6207.4921	6207.4017	6206.3629	6207.6442	6205.2911
0.011017528	5761.207	5761.5749	5761.4652	5758.3428	5761.7054	5756.5511
0.011222774	5330.4786	5330.8695	5330.7413	5325.4364	5330.9791	5322.9252
0.011431843	4913.8628	4914.274	4914.128	4906.5227	4914.3635	4903.2917
0.011644806	4510.5202	4510.9483	4510.7857	4500.7392	4511.0185	4496.7884
0.011861737	4119.9302	4120.3713	4120.1936	4107.5392	4120.4232	4102.8709
0.012082709	3741.9898	3742.44	3742.2493	3726.7911	3742.4749	3721.4137
0.012307798	3377.1815	3377.6369	3377.4362	3358.949	3377.6564	3352.882
0.01253708	3026.8553	3027.3105	3027.1042	3005.3395	3027.3169	2998.6245
0.012770633	2693.699	2694.1442	2693.9392	2668.6487	2694.141	2661.368
0.013008537	2382.5119	2382.9309	2382.7376	2353.7373	2382.9233	2346.0488
0.013250873	2101.4209	2101.7876	2101.6224	2068.9467	2101.7838	2061.1437
0.013497723	1863.5169	1863.7926	1863.6798	1827.9052	1863.8045	1820.5078
0.013749172	1688.0974	1688.2304	1688.2029	1650.9721	1688.2747	1644.8138
0.014005305	1598.7836	1598.7205	1598.8134	1563.2301	1598.8156	1559.3854
0.01426621	1615.0909	1614.8021	1615.0373	1585.0439	1614.9611	1584.43
0.014531975	1741.433	1740.9288	1741.305	1719.9629	1741.155	1722.8866
0.014802691	1966.2038	1965.5208	1966.0215	1954.5068	1965.8103	1960.6886
0.01507845	2272.0784	2271.2551	2271.8632	2269.975	2271.6033	2278.8957
0.015359347	2645.303	2644.3677	2645.0732	2652.0843	2644.7727	2663.2076
0.015645476	3078.7477	3077.7178	3078.5187	3093.5917	3078.1812	3106.3873
0.015936935	3571.4476	3570.3323	3571.2334	3593.4086	3570.8589	3607.2562
0.016233824	4127.0498	4125.8518	4126.8638	4154.7114	4126.4506	4168.7272
0.016536244	4750.938	4749.6545	4750.7921	4781.6516	4750.3402	4794.424
0.016844298	5442.4982	5441.1186	5442.3951	5470.9922	5441.916	5480.2623
0.01715809	6172.3864	6170.8852	6172.2955	6188.9689	6171.8397	6191.6453
0.017477728	6825.3497	6823.6741	6825.153	6817.0859	6824.8658	6811.1872
0.01780332	7121.1841	7119.2766	7120.6466	7086.8099	7120.7898	7077.5491
0.018134978	6730.5117	6728.4687	6729.5129	6702.6679	6730.1973	6704.3188
0.018472814	5777.6271	5775.7843	5776.4563	5788.7534	5777.304	5805.753
0.018816944	4876.1157	4874.7129	4875.1102	4908.9685	4875.6528	4927.5484
0.019167485	4457.3859	4456.3759	4456.6054	4477.821	4456.7122	4485.6236
0.019524556	4533.2072	4532.4069	4532.5606	4528.6661	4532.3539	4525.0169
0.019888279	4925.2733	4924.53	4924.673	4901.4204	4924.3056	4891.4173
0.020258777	5481.7173	5480.9501	5481.1174	5447.3424	5480.6806	5435.4339
0.020636178	6122.8489	6122.0235	6122.2307	6084.1859	6121.7665	6072.8872
0.021020609	6815.3626	6814.4663	6814.7196	6776.0852	6814.2447	6766.6151
0.021412202	7548.5213	7547.5498	7547.8514	7510.7007	7547.3717	7503.6086
0.021811089	8322.0284	8320.9804	8321.3308	8286.8466	8320.8474	8282.3658
0.022217408	9140.739	9139.6137	9140.0128	9108.9072	9139.5248	9107.1288
0.022631296	10012.531	10011.328	10011.776	9984.5237	10011.282	9985.4791
0.023052894	10947.6	10946.323	10946.821	10923.789	10946.317	10927.485
0.023482346	11958.437	11957.106	11957.655	11939.183	11957.139	11945.612
0.023919798	13060.219	13058.896	13059.497	13045.939	13058.966	13055.072
0.0243654	14271.609	14270.345	14271.002	14262.758	14270.451	14274.522
0.024819303	15615.882	15614.636	15615.353	15612.883	15614.777	15627.121
0.025281661	17122.335	17121.056	17121.839	17125.662	17121.231	17142.05
0.025752633	18828.602	18827.269	18828.125	18838.788	18827.477	18856.702
0.026232379	20784.06	20782.672	20783.612	20801.584	20782.911	20819.852
0.026721062	23054.877	23053.438	23054.476	23079.878	23053.706	23096.365
0.027218848	25731.775	25730.293	25731.451	25763.39	25730.587	25774.267
0.027725908	28942.21	28940.697	28942.005	28976.958	28941.013	28975.601
0.028242413	32869.116	32867.584	32869.084	32897.172	32867.918	32873.217
0.028768541	37775.217	37773.656	37775.384	37773.959	37774.03	37716.609
0.02930447	44005.036	44003.272	44005.145	43946.643	44003.868	43871.16
0.029850382	51889.594	51887.006	51888.448	51853.924	51888.401	51883.881
0.030406465	62265.309	62262.179	62262.759	62380.101	62263.973	62667.936
0.030972907	77951.039	77948.341	77948.716	77947.083	77949.611	78152.056
0.031549901	102573.21	102570.81	102571.26	102457.99	102571.86	102278.55
0.032137643	139895.61	139894.09	139894.54	139858.88	139894.64	139625.08
0.032736335	178782.79	178782.99	178783.51	178906.27	178782.62	179037.94
0.03334618	171571.5	171570.26	171571.68	171539.59	171572.79	171574.42
0.033967386	131471.67	131472.26	131473.28	131370.31	131474.46	131224.31
0.034600164	99044.53	99046.199	99046.687	99002.962	99047.532	98889.984
0.03524473	77747.633	77749.683	77749.828	77760.683	77750.482	77715.795
0.035901304	63533.12	63534.685	63534.594	63581.309	63535.134	63592.782
0.036570109	53571.431	53572.087	53571.817	53641.793	53572.282	53696.925
0.037251373	46257.996	46258.773	46258.356	46344.066	46258.763	46435.593
0.037945328	40676.122	40677.322	40676.771	40773.477	40677.129	40899.582
0.038652212	36276.358	36277.936	36277.256	36381.099	36277.562	36545.596
0.039372263	32712.236	32714.144	32713.329	32818.727	32713.572	33033.143
0.040105729	29756.059	29758.291	29757.33	29850.009	29757.48	30139.475
0.040852858	27267.503	27270.115	27269.054	27302.322	27268.991	27713.346
0.041613906	25282.866	25286.036	25285.343	25189.803	25284.552	25648.722
0.042389131	24017.502	24019.542	24019.544	24036.551	24019.651	23869.19
0.043178797	22641.143	22641.649	22641.265	22593.111	22643.403	22318.352
0.043983175	21189.346	21190.112	21189.516	21163.452	21191.609	20953.708
0.044802537	19893.949	19895.112	19894.378	19901.508	19896.225	19742.643
0.045637163	18750.299	18751.769	18750.917	18784.244	18752.604	18659.716
0.046487337	17730.452	17732.158	17731.194	17785.462	17732.796	17684.798
0.047353349	16811.648	16813.538	16812.46	16885.126	16814.031	16801.755
0.048235494	15976.384	15978.385	15977.185	16067.878	15978.768	15997.504
0.049134073	15210.503	15212.6	15211.264	15321.634	15212.9	15261.322
0.050049391	14501.798	14504.002	14502.503	14636.669	14504.243	14584.338
0.050981761	13838.629	13840.911	13839.206	14005.018	13841.119	13959.146
0.051931499	13208.79	13211.117	13209.132	13420.071	13211.316	13379.511
0.052898931	12610.174	12612.7	12610.33	12876.273	12612.73	12840.146
0.053884384	12213.029	12217.786	12215.425	12368.916	12215.711	12336.531
0.054888196	12095.779	12099.108	12099.267	11893.971	12098.739	11864.78
0.055910708	11618.271	11620.88	11621.03	11447.966	11621.28	11421.526
0.056952268	11133.438	11136.276	11135.948	11027.884	11136.477	11003.834
0.058013231	10692.245	10695.288	10694.61	10631.085	10695.327	10609.126
0.059093959	10284.255	10287.463	10286.516	10255.243	10287.389	10235.127
0.06019482	9900.8707	9904.2167	9903.039	9898.2914	9904.0573	9879.8109
0.061316188	9535.8075	9539.2787	9537.8769	9558.3812	9539.0482	9541.3605
0.062458447	9183.1226	9186.7091	9185.065	9233.8429	9186.4181	9218.1335
0.063621985	8835.208	8838.8938	8836.9544	8923.1544	8838.5489	8908.6302
0.064807198	8486.4511	8490.3801	8487.9922	8624.9129	8489.7976	8611.4664
0.066014491	8290.1019	8297.1941	8293.9811	8337.8085	8293.5921	8325.3484
0.067244274	8234.3014	8237.2072	8236.9292	8060.5993	8238.2625	8049.0481
0.068496967	7911.5009	7914.3494	7913.6502	7792.0867	7915.4629	7781.3794
0.069772996	7606.2231	7609.4636	7608.2062	7531.0895	7610.2308	7521.1717
0.071072797	7321.7827	7325.2199	7323.517	7276.4143	7325.856	7267.242
0.072396811	7048.5047	7051.9858	7049.85	7026.8215	7052.6485	7018.3603
0.073745491	6779.6115	6782.9709	6780.3297	6780.9827	6783.8269	6773.2076
0.075119295	6507.9527	6510.9106	6507.5748	6537.4254	6512.2297	6530.3211
0.076518692	6223.8766	6225.9515	6221.415	6294.4572	6228.1826	6288.0188
0.077944158	6015.7847	6020.7777	6012.3462	6050.0593	6020.3085	6044.2934
0.079396178	5945.6584	5955.5504	5959.925	5801.7309	5950.83	5796.6579
0.080875249	5641.6047	5650.3143	5652.977	5546.2514	5646.8034	5541.9088
0.082381873	5341.6774	5349.8221	5350.9584	5279.3082	5346.9514	5275.7556
0.083916564	5034.7715	5042.6178	5042.8677	4994.8842	5040.1328	4992.2119
0.085479845	4704.2764	4711.7839	4711.3935	4684.2118	4709.6808	4682.554
0.087072248	4330.3335	4337.2453	4336.2277	4333.8948	4335.8252	4333.4531
0.088694317	3884.2284	3890.8065	3889.6558	3922.377	3889.7155	3923.4628
0.090346602	3489.5699	3519.8054	3526.6593	3413.139	3496.0884	3416.2574
0.092029668	2867.6525	2874.8001	2870.4091	2743.4749	2875.3604	2749.505
0.093744088	1921.8258	1930.2896	1927.2149	1851.7214	1928.9556	1862.0586
0.095490446	1782.6543	1779.7145	1779.5243	1822.1898	1778.6066	1827.227
0.097269336	7195.0501	7194.4582	7193.9787	7222.9583	7184.3093	7233.5527
0.099081366	21412.635	21474.123	21453.783	21333.347	21476.882	21415.168
0.10092715	13469.711	13464.413	13440.785	13560.782	13463.181	13516.325
0.10280732	9882.0508	9869.8314	9884.3854	9859.2192	9895.3836	9825.7452
0.10472252	8233.9027	8232.0482	8236.446	8216.216	8242.2327	8190.2488
0.10667339	7283.6013	7287.1328	7287.8709	7278.771	7292.1901	7257.1797
0.10866061	6651.9404	6658.8147	6657.2812	6656.3057	6660.3376	6637.5074
0.11068485	6184.0119	6194.3934	6190.4726	6200.6814	6191.8735	6183.8092
0.1127468	5804.2178	5819.7577	5811.931	5844.081	5809.6248	5828.6165
0.11484715	5602.1107	5602.253	5609.3199	5551.1771	5620.9573	5536.788
0.11698664	5337.3019	5342.6323	5346.1509	5301.752	5366.0023	5288.2137
0.11916598	5100.395	5110.3328	5110.9002	5083.3672	5128.2765	5070.5221
0.12138593	4891.6003	4906.363	4904.4626	4887.9069	4923.6896	4875.6412
0.12364722	4695.9981	4719.4074	4713.4722	4709.7994	4740.2158	4698.03
0.12595065	4532.4396	4540.0894	4538.1761	4545.0339	4571.8239	4533.7002
0.12829698	4433.6343	4438.0311	4441.4188	4390.5794	4414.6981	4379.6383
0.13068702	4265.8661	4276.9489	4278.5969	4244.0163	4266.057	4233.4397
0.13312159	4111.9054	4129.4136	4130.6506	4103.281	4123.6495	4093.055
0.13560151	3958.7518	3988.9729	3989.6927	3966.4634	3985.4613	3956.5882
0.13812763	3837.578	3851.784	3852.0222	3831.6112	3849.4818	3822.1036
0.14070081	3732.7248	3715.0101	3714.7975	3696.4953	3713.4515	3687.3934
0.14332192	3577.43	3575.5522	3574.8959	3558.2598	3574.5057	3549.6318
0.14599187	3419.7966	3429.2117	3428.0914	3412.8141	3428.5637	3404.7741
0.14871155	3241.0477	3269.4097	3267.7715	3253.6263	3269.1242	3246.3649
0.15148189	3117.723	3084.4466	3082.1876	3069.0281	3084.5655	3062.8734
0.15430385	2863.421	2850.4716	2847.4081	2835.2961	2851.1682	2830.8401
0.15717837	2512.9983	2509.7489	2505.5554	2495.6328	2511.5353	2493.9385
0.16010645	1885.3881	1892.5332	1886.7714	1890.3437	1896.9531	1891.2203
0.16308907	2116.7962	2114.1513	2107.4869	2182.9503	2085.3897	2140.5734
0.16612725	7070.6322	7060.942	7101.8185	6941.1963	7079.9599	7078.9393
0.16922204	4713.29	4715.4858	4728.5094	4722.7236	4718.5541	4715.1945
0.17237447	4009.8142	4026.0876	4032.9929	4033.1318	4026.6129	4017.8708
0.17558563	3698.2029	3681.1852	3685.6274	3686.4188	3681.0341	3670.3676
0.17885662	3460.8585	3457.6668	3460.7532	3461.806	3457.265	3445.8468
0.18218853	3284.9895	3290.6671	3292.8616	3294.2258	3290.1539	3278.4736
0.18558252	3143.4281	3154.5327	3156.0649	3157.8243	3153.9643	3142.2574
0.18903974	3046.764	3036.9788	3037.9708	3040.1937	3036.3811	3024.7704
0.19256136	2931.1967	2931.2263	2931.7407	2934.4781	2930.6122	2919.1633
0.19614858	2820.5913	2833.0175	2833.0769	2836.3667	2832.3936	2821.14
0.19980263	2754.1312	2739.2541	2738.8469	2742.7169	2738.6227	2727.5776
0.20352475	2650.1331	2647.2051	2646.2811	2650.7509	2646.5641	2635.7259
0.20731621	2546.3087	2553.8206	2552.2739	2557.3533	2553.1595	2542.5143
0.2111783	2471.7902	2454.7279	2452.3545	2458.038	2454.0165	2443.539
0.21511234	2346.1981	2342.0208	2338.4069	2344.6548	2341.172	2330.8293
0.21911967	2191.3174	2197.7131	2191.892	2198.5627	2196.443	2186.2317
0.22320165	1984.2682	1967.2078	1956.2206	1962.723	1964.302	1954.6318
0.22735967	1406.267	1406.3243	1378.9452	1379.5142	1395.6329	1396.7816
0.23159515	4499.1535	4587.2957	4578.1388	4534.8782	4522.0118	4503.5702
0.23590953	2978.6057	2989.1355	2991.4687	2999.3013	2974.268	2972.3047
0.24030429	2621.7652	2629.3656	2632.8804	2643.6128	2622.5564	2618.2664
0.24478092	2446.7861	2456.0477	2459.1379	2471.2111	2451.4813	2446.4027
0.24934094	2340.1874	2339.9901	2342.6247	2355.7912	2336.3733	2331.0042
0.25398591	2242.3786	2248.6821	2250.9523	2265.1578	2245.5574	2240.1002
0.25871741	2176.2323	2169.9032	2171.8976	2187.1314	2167.0638	2161.6104
0.26353705	2095.6775	2097.6224	2099.4199	2115.6728	2094.9603	2089.5486
0.26844648	2023.7594	2027.8708	2029.551	2046.7844	2025.3246	2019.9575
0.27344737	1957.5473	1956.7995	1958.4607	1976.5576	1954.3348	1948.9816
0.27854142	1871.0135	1878.5543	1880.3523	1898.9986	1876.1575	1870.7405
0.28373036	1783.0081	1779.6427	1781.9035	1800.2239	1777.3283	1771.6935
0.28901597	1607.4211	1611.6713	1615.3916	1630.4662	1609.5325	1603.5863
0.29440005	1119.7625	1104.2684	1111.5587	1136.5191	1102.8353	1121.0932
0.29988442	2420.5689	2422.2999	2414.4789	2460.7529	2418.4819	2421.39
0.30547097	2029.4263	2027.4495	2023.4081	2069.9288	2024.2423	2024.9037
0.31116158	1888.7605	1892.3616	1889.1825	1936.9446	1889.2504	1888.9258
0.31695821	1810.9316	1808.4997	1805.5439	1856.8845	1805.3779	1804.7204
0.32286282	1738.8148	1742.7686	1739.7552	1796.666	1739.5886	1738.8392
0.32887743	1686.2511	1684.6866	1681.4107	1746.337	1681.4146	1680.6684
0.33500408	1624.069	1628.9346	1625.155	1701.8641	1625.5362	1624.8061
0.34124487	1570.6514	1570.5733	1565.8635	1661.2938	1566.9982	1566.2073
0.34760192	1493.5904	1500.249	1493.5129	1623.5589	1496.3825	1495.2653
0.35407739	1382.0989	1383.5626	1370.0047	1588.025	1378.9083	1376.582
0.3606735	1026.5356	1008.5753	1049.9116	1554.2905	1008.5836	1030.8329
0.36739248	1768.9172	1775.4789	1765.8033	1522.0903	1769.4193	1774.6986
0.37423663	1582.6878	1585.4816	1583.06	1491.2456	1580.7854	1585.8669
0.38120828	1498.4732	1506.0156	1503.9728	1461.6366	1501.2804	1506.2697
0.3883098	1445.0263	1450.3294	1448.0196	1433.1885	1445.3315	1450.5784
0.39554362	1395.8954	1402.5882	1399.8661	1405.8648	1397.1965	1402.8825
0.4029122	1347.8843	1356.3344	1353.1212	1379.6686	1350.3817	1356.5804
0.41041805	1297.8856	1304.8932	1301.0825	1354.6507	1298.0466	1304.6246
0.41806372	1218.4966	1228.4289	1223.6644	1330.9296	1219.6012	1225.3598
0.42585183	934.03898	949.98603	942.19185	1308.7351	932.47068	926.01184
0.43378502	1442.7127	1448.43	1437.7072	1288.5	1445.107	1454.6541
0.441866	1313.6679	1320.2281	1310.977	1271.0785	1314.8553	1330.2785
0.45009751	1251.8794	1264.046	1253.2883	1258.3326	1257.2467	1276.3136
0.45848238	1209.8171	1222.3116	1208.633	1255.0763	1214.0496	1238.0799
0.46702344	1170.7218	1184.3517	1165.3554	1278.0554	1174.1793	1206.1695
0.47572361	1127.9467	1143.6087	1112.9432	1432.4834	1130.2924	1177.6274
0.48458586	1056.1813	1081.5082	1008.532	1232.5711	1060.307	1151.2152
0.49361321	1271.9263	1217.5917	1641.2621	1012.8664	1283.1009	1126.3139
0.50280873	1176.844	1180.5047	1215.0088	1015.9889	1183.1408	1102.5742
0.51217554	1108.0133	1120.6499	1142.4575	1010.4165	1114.7732	1079.7806
0.52171686	1067.5484	1086.1102	1101.916	999.53114	1074.6192	1057.7904
0.53143592	1032.6053	1058.5189	1070.9395	986.00615	1040.046	1036.504
0.54133603	994.64693	1034.0627	1044.3193	971.12047	1002.5043	1015.8482
0.55142057	928.66744	1011.4334	1020.188	955.52713	936.27034	995.76746
0.56169298	1187.0448	990.05019	997.70046	939.58679	1200.097	976.21806
0.57215676	1006.6983	969.60933	976.41248	923.51183	1020.6599	957.16466
0.58281546	962.13257	949.9325	956.06444	907.43362	978.94442	938.578
0.59367272	929.66423	930.90566	936.49198	891.43647	951.32362	920.43335
0.60473224	896.91846	912.45081	917.58429	875.576	928.2713	902.70945
0.6159978	844.82997	894.51159	899.26273	859.88954	907.45731	885.38774
0.62747321	1030.8055	877.04543	881.46909	844.40236	888.01722	868.45177
0.63916241	892.13273	860.01898	864.15869	829.13161	869.54801	851.88682
0.65106936	855.41082	843.40528	847.29617	814.08874	851.83158	835.67958
0.66319812	828.33519	827.18197	830.8528	799.28123	834.73665	819.8179
0.67555283	795.10625	811.33005	814.8047	784.71363	818.17757	804.29061
0.6881377	683.95272	795.83313	799.13162	770.38839	802.09477	789.08736
0.70095701	822.05388	780.67679	783.81609	756.30641	786.44463	774.19852
0.71401513	782.65192	765.84818	768.84281	742.46741	771.19387	759.61508
0.72731651	755.93517	751.33574	754.19822	728.87025	756.31611	745.32856
0.74086568	727.46632	737.12894	739.87013	715.51312	741.78986	731.33096
0.75466726	651.57256	723.21809	725.84752	702.39371	727.59717	717.61471
0.76872595	740.7253	709.59427	712.12029	689.50935	713.72269	704.17259
0.78304654	709.6062	696.24913	698.67915	676.85708	700.15308	690.99773
0.79763391	686.11126	683.17488	685.51549	664.43372	686.87655	678.0836
0.81249302	650.51143	670.36419	672.62126	652.23594	673.88256	665.42389
0.82762895	707.55484	657.81011	659.98893	640.26032	661.16154	653.01258
0.84304684	662.79827	645.50609	647.61142	628.50335	648.70479	640.84389
0.85875195	640.42787	633.44585	635.482	616.96147	636.50424	628.91223
0.87474963	613.19208	621.62344	623.59431	605.63109	624.55244	617.21224
0.89104533	665.36851	610.03314	611.94231	594.50863	612.84241	605.73871
0.90764461	615.73613	598.66948	600.52021	583.59049	601.36761	594.48665
0.92455311	594.93754	587.52721	589.32247	572.87311	590.12185	583.45118
0.9417766	567.61138	576.60127	578.34381	562.35294	579.09928	572.62762
0.95932095	600.10789	565.88677	567.57913	552.02647	568.29435	562.0114
0.97719213	568.90903	555.37901	557.02353	541.89021	557.70175	551.59811
0.99539623	549.84469	545.07345	546.67228	531.94073	547.3164	541.38345
1.0139395	505.08075	534.96567	536.52084	522.17464	537.13345	531.36325
1.0328281	543.4792	525.05142	526.5648	512.58859	527.14823	521.53347
1.0520687	524.21651	515.32657	516.79989	503.17929	517.35625	511.89015
1.0716676	501.5189	505.78709	507.22199	493.94348	507.75318	502.42946
1.0916317	519.91004	496.4291	497.82711	484.87799	498.33485	493.14765
1.1119677	497.71545	487.24881	488.61135	475.97966	489.09721	484.0411
1.1326826	479.39207	478.24254	479.57096	467.2454	480.03636	475.10624
1.1537833	495.33566	469.40671	470.70226	458.67219	471.1485	466.33962
1.1752771	471.27468	460.73783	462.00171	450.25704	462.42998	457.73786
1.1971713	454.13874	452.2325	453.46583	441.99701	453.87723	449.29767
1.2194734	465.80531	443.88741	445.09125	433.88923	445.48678	441.01583
1.242191	445.15404	435.69935	436.8747	425.93087	437.25527	432.88921
1.2653318	427.25692	427.66515	428.81296	418.11915	429.17943	424.91473
1.2889036	435.38005	419.78174	420.90292	410.45136	421.25607	417.08941
1.3129146	419.61281	412.04614	413.14154	402.92482	413.4821	409.41032
1.3373729	396.99039	404.45541	405.52584	395.5369	405.85448	401.87459
1.3622868	407.96945	397.0067	398.05294	388.28503	398.37028	394.47943
1.3876648	394.05149	389.69722	390.71999	381.16668	391.02663	387.22211
1.4135156	398.79508	382.52423	383.52425	374.17936	383.82071	380.09995
1.439848	383.04954	375.48507	376.46301	367.32065	376.74979	373.11034
1.4666709	369.70693	368.57714	369.53364	360.58815	369.81121	366.25072
1.4939935	370.97647	361.79788	362.73356	353.97952	363.00236	359.51859
1.5218251	357.10965	355.14481	356.06024	347.49247	356.32069	352.91149
1.5501751	359.10256	348.61548	349.51124	341.12473	349.76371	346.42703
1.5790533	346.99384	342.20752	343.08413	334.87408	343.32899	340.06287
1.6084695	347.51238	335.91857	336.77657	328.73837	337.01414	333.81669
1.6384336	335.50199	329.74637	330.58625	322.71545	330.81686	327.68626
1.668956	335.77371	323.68868	324.51091	316.80324	324.73485	321.66937
1.700047	323.74151	317.7433	318.54835	310.99968	318.7659	315.76386
1.7317171	323.40269	311.9081	312.69641	305.30277	312.90783	309.96761
1.7639773	311.97232	306.18097	306.95297	299.71051	307.15852	304.27857
1.7968384	310.68863	300.55986	301.31596	294.22099	301.51587	298.69469
1.8303117	300.23808	295.04276	295.78336	288.83229	295.97784	293.214
1.8644085	298.16358	289.6277	290.35317	283.54255	290.54244	287.83454
1.8991406	288.35568	284.31274	285.02346	278.34995	285.20772	282.55441
1.9345197	286.21899	279.096	279.79232	273.25267	279.97176	277.37173
1.9705578	278.66394	273.97561	274.65788	268.24897	274.83267	272.28468
2.0072673	275.09274	268.94977	269.61833	263.33711	269.78863	267.29146
2.0446607	272.09785	264.01669	264.67185	258.5154	264.83784	262.3903
2.0827506	263.88452	259.17463	259.81671	253.78217	259.97853	257.57949
2.1215502	260.57825	254.42188	255.05118	249.13579	255.20898	252.85733
2.1610725	256.66505	249.75677	250.37358	244.57465	250.52749	248.22215
2.2013311	250.27718	245.17764	245.78225	240.09718	245.93241	243.67235
2.2423397	246.35328	240.68289	241.27558	235.70184	241.42211	239.20631
2.2841122	242.21715	236.27094	236.85197	231.38712	236.99499	234.82249
2.3266629	236.69995	231.94025	232.50988	227.15152	232.6495	230.51933
2.3700063	233.04491	227.68929	228.24777	222.99359	228.38411	226.29535
2.4141571	228.58415	223.51657	224.06416	218.9119	224.19731	222.14907
2.4591304	224.16463	219.42065	219.95758	214.90505	220.08764	218.07904
2.5049415	220.12303	215.40008	215.92658	210.97165	216.05365	214.08384
2.5516061	216.51775	211.45347	211.96976	207.11035	212.09393	210.16208
2.5991399	211.7114	207.57944	208.08574	203.31982	208.20709	206.31241
2.6475593	207.79831	203.77663	204.27316	199.59877	204.39178	202.53347
2.6968806	204.20025	200.04373	200.5307	195.94591	200.64666	198.82396
2.7471208	200.63837	196.37943	196.85704	192.35999	196.97043	195.1826
2.7982969	197.24782	192.78247	193.25091	188.83978	193.3618	191.60811
2.8504263	193.83328	189.25159	189.71106	185.38407	189.81951	188.09926
2.9035269	190.16336	185.78557	186.23625	181.99168	186.34234	184.65484
2.9576167	186.30299	182.38321	182.82528	178.66143	182.92907	181.27365
3.0127141	182.64417	179.04332	179.47697	175.39219	179.57852	177.95453
3.0688379	179.22225	175.76476	176.19015	172.18284	176.28953	174.69632
3.1260072	175.96534	172.54638	172.96369	169.03227	173.06095	171.4979
3.1842416	172.85634	169.38708	169.79647	165.93941	169.89166	168.35816
3.2435608	169.90784	166.28576	166.68738	162.90319	166.78057	165.27603
3.3039851	167.03965	163.24134	163.63537	159.92258	163.7266	162.25043
3.365535	164.05728	160.25279	160.63937	156.99655	160.72868	159.28033
3.4282315	160.95307	157.31906	157.69834	154.12411	157.7858	156.3647
3.492096	157.83889	154.43915	154.81127	151.30426	154.89692	153.50253
3.5571502	154.77218	151.61206	151.97717	148.53605	152.06105	150.69285
3.6234163	151.92456	148.83681	149.19506	145.81853	149.27721	147.93468
3.6909169	149.51093	146.11246	146.46397	143.15076	146.54444	145.22708
3.759675	146.65464	143.43806	143.78297	140.53183	143.8618	142.56911
3.8297139	143.78132	140.8127	141.15113	137.96084	141.22836	139.95985
3.9010576	141.4166	138.23546	138.56755	135.43693	138.64322	137.39842
3.9737304	138.69952	135.70546	136.03134	132.95922	136.10548	134.88394
4.047757	136.18416	133.22184	133.54162	130.52686	133.61427	132.41553
4.1231626	133.70664	130.78374	131.09753	128.13903	131.16873	129.99235
4.1999729	131.28217	128.39032	128.69825	125.7949	128.76802	127.61356
4.2782142	128.82283	126.04075	126.34294	123.49369	126.41132	125.27836
4.357913	126.55776	123.73424	124.03079	121.23459	124.09782	122.98595
4.4390965	124.20137	121.46999	121.76101	119.01684	121.82671	120.73552
4.5217924	121.89733	119.24722	119.53282	116.83968	119.59723	118.52632
4.6060288	119.68582	117.06517	117.34546	114.70237	117.40859	116.35758
4.6918345	117.51171	114.9231	115.19817	112.60417	115.26006	114.22857
4.7792386	115.36599	112.82026	113.09022	110.54437	113.1509	112.13854
4.868271	113.25338	110.75594	111.02088	108.52226	111.08038	110.0868
4.958962	111.18394	108.72943	108.98945	106.53716	109.04778	108.07262
5.0513425	109.16494	106.74003	106.99522	104.58839	107.05242	106.09533
5.1454439	107.16575	104.78706	105.03752	102.67527	105.09361	104.15424
5.2412983	105.20869	102.86986	103.11568	100.79716	103.17068	102.2487
5.3389384	103.283	100.98776	101.22903	98.953425	101.28297	100.37805
5.4383974	101.39636	99.140129	99.376925	97.143421	99.429825	98.54164
5.5397093	99.543293	97.326326	97.558738	95.366536	97.61062	96.738854
5.6429085	97.724416	95.545732	95.773844	93.622164	95.824728	94.969072
5.7480302	95.937796	93.797738	94.021631	91.909708	94.071538	93.231689
5.8551102	94.183951	92.081746	92.301499	90.228584	92.35045	91.52611
5.9641849	92.461898	90.397168	90.612859	88.578219	90.660875	89.851751
6.0752917	90.770889	88.743428	88.955135	86.958049	89.002233	88.208041
6.1884682	89.109786	87.119961	87.327759	85.367521	87.373959	86.594417
6.3037532	87.473262	85.526212	85.730173	83.806092	85.775494	85.010328
6.4211857	85.847719	83.961635	84.161832	82.273231	84.206291	83.455232
6.5408059	84.260088	82.425696	82.622199	80.768413	82.665815	81.928598
6.6626545	82.706434	80.917869	81.110749	79.291125	81.153537	80.429903
6.7867731	81.183809	79.43764	79.626963	77.840864	79.668941	78.958637
6.9132038	79.690716	77.984502	78.170336	76.417134	78.21152	77.514296
7.0419898	78.226132	76.557959	76.740368	75.01945	76.780774	76.096387
7.1731749	76.789249	75.157523	75.336572	73.647335	75.376216	74.704426
7.306804	75.37937	73.782716	73.958468	72.300321	73.997364	73.337937
7.4429223	73.99587	72.433068	72.605584	70.977948	72.643748	71.996453
7.5815765	72.638168	71.108119	71.277459	69.679766	71.314906	70.679516
7.7228136	71.305719	69.807415	69.973639	68.405332	70.010382	69.386678
7.8666818	69.998003	68.530513	68.693679	67.154211	68.729732	68.117495
8.0132301	68.714521	67.276977	67.437141	65.925977	67.472518	66.871535
8.1625085	67.454791	66.046378	66.203596	64.72021	66.23831	65.648374
8.3145678	66.218348	64.838296	64.992623	63.536499	65.026688	64.447592
8.4694598	65.004738	63.652319	63.803809	62.374441	63.837237	63.26878
8.6272373	63.813523	62.488042	62.636748	61.23364	62.669551	62.111536
8.787954	62.644272	61.345067	61.491041	60.113707	61.523231	60.975466
8.9516647	61.496567	60.223006	60.366297	59.014259	60.397886	59.86018
9.1184252	60.369999	59.121473	59.262132	57.934922	59.293133	58.765299
9.2882923	59.264168	58.040094	58.17817	56.875327	58.208593	57.690449
9.4613238	58.178684	56.9785	57.11404	55.835115	57.143896	56.635264
9.6375787	57.113165	55.936328	56.069379	54.813929	56.09868	55.599383
9.817117	56.067235	54.913223	55.043831	53.811422	55.072587	54.582452
10	55.040529	53.908835	54.037046	52.827252	54.065267	53.584126


==> graphics/data/butterfly_Hermite_r20_N200_1e4to1e6_error.dat <==
10000	1.2083778e-07	1.2952597e-07
10092.715	1.2476391e-07	1.319449e-07
10186.29	1.2509859e-07	1.300856e-07
10280.732	1.3228126e-07	1.3380516e-07
10376.05	1.3149215e-07	1.2701227e-07
10472.252	1.4112405e-07	1.2420325e-07
10569.346	1.8705383e-07	1.3124132e-07
10667.339	1.1201902e-07	1.2022853e-07
10766.242	4.7149304e-08	8.6811775e-08
10866.061	9.4491774e-08	1.2649332e-07
10966.806	8.7765317e-08	1.1795713e-07
11068.485	1.0287296e-07	1.3169543e-07
11171.107	1.0737272e-07	1.3501069e-07
11274.68	1.0709484e-07	1.3381667e-07
11379.213	1.0704105e-07	1.3308613e-07
11484.715	1.0685646e-07	1.3240976e-07
11591.196	1.0721968e-07	1.324251e-07
11698.664	1.0798498e-07	1.3295715e-07
11807.128	1.0863064e-07	1.3346361e-07
11916.598	1.0912628e-07	1.3390007e-07
12027.083	1.096746e-07	1.3445951e-07
12138.593	1.0966201e-07	1.3452223e-07
12251.136	1.1002569e-07	1.3502182e-07
12364.722	1.1025101e-07	1.3544226e-07
12479.362	1.1103718e-07	1.3648325e-07
12595.065	1.1161731e-07	1.3738018e-07
12711.84	1.1182364e-07	1.3796945e-07
12829.698	1.1202859e-07	1.3862965e-07
12948.649	1.1284323e-07	1.399803e-07
13068.702	1.1366428e-07	1.4142968e-07
13189.869	1.1421782e-07	1.4271892e-07
13312.159	1.1504751e-07	1.4441181e-07
13435.583	1.1569628e-07	1.4607813e-07
13560.151	1.167759e-07	1.4836597e-07
13685.874	1.1804985e-07	1.5108904e-07
13812.763	1.1933237e-07	1.5413281e-07
13940.828	1.2110601e-07	1.5808401e-07
14070.081	1.2343379e-07	1.6316433e-07
14200.532	1.261382e-07	1.6945058e-07
14332.192	1.3002918e-07	1.781863e-07
14465.073	1.3535401e-07	1.9042394e-07
14599.187	1.4347398e-07	2.0919033e-07
14734.543	1.566491e-07	2.4072831e-07
14871.155	1.8146964e-07	3.0246738e-07
15009.033	2.0613676e-07	3.8646372e-07
15148.189	8.9766518e-08	1.2975803e-07
15288.636	7.880502e-08	8.3797542e-08
15430.385	9.93018e-08	1.2398969e-07
15573.448	1.2467073e-07	1.8736806e-07
15717.837	1.4459611e-07	2.6600938e-07
15863.565	6.4081626e-08	7.871175e-08
16010.645	4.8440511e-08	2.7173223e-08
16159.088	5.7477728e-08	3.6475362e-08
16308.907	6.4791945e-08	4.7627771e-08
16460.115	6.9950584e-08	5.6356705e-08
16612.725	7.3436895e-08	6.2776008e-08
16766.75	7.6102771e-08	6.7820142e-08
16922.204	7.8293711e-08	7.1958183e-08
17079.098	7.9826215e-08	7.5107493e-08
17237.447	8.099664e-08	7.7638638e-08
17397.264	8.2079633e-08	7.988102e-08
17558.563	8.2916844e-08	8.1717134e-08
17721.358	8.3562409e-08	8.3231739e-08
17885.662	8.4059678e-08	8.4491583e-08
18051.489	8.4560912e-08	8.5667047e-08
18218.853	8.4872025e-08	8.6578364e-08
18387.77	8.5229425e-08	8.747332e-08
18558.252	8.5465781e-08	8.8193814e-08
18730.315	8.5638324e-08	8.8804549e-08
18903.974	8.5719276e-08	8.9283963e-08
19079.242	8.5751225e-08	8.9679786e-08
19256.136	8.584832e-08	9.0110508e-08
19434.669	8.5856339e-08	9.0425577e-08
19614.858	8.5814067e-08	9.0666902e-08
19796.718	8.5741077e-08	9.0856766e-08
19980.263	8.5716309e-08	9.1076446e-08
20165.51	8.5554942e-08	9.1143172e-08
20352.475	8.5462597e-08	9.126437e-08
20541.173	8.5356076e-08	9.1358455e-08
20731.621	8.5020823e-08	9.1212294e-08
20923.835	8.4943757e-08	9.1314121e-08
21117.83	8.4730912e-08	9.127117e-08
21313.625	8.4481797e-08	9.1184056e-08
21511.234	8.428142e-08	9.1138837e-08
21710.676	8.4016779e-08	9.1023494e-08
21911.967	8.3727672e-08	9.0878807e-08
22115.124	8.3385375e-08	9.0677003e-08
22320.165	8.3093189e-08	9.0522357e-08
22527.106	8.2762562e-08	9.0327311e-08
22735.967	8.2520134e-08	9.0219568e-08
22946.764	8.2143179e-08	8.9977536e-08
23159.515	8.178984e-08	8.9760627e-08
23374.239	8.1515179e-08	8.962533e-08
23590.953	8.1130358e-08	8.9384459e-08
23809.677	8.071087e-08	8.9115472e-08
24030.429	8.0433176e-08	8.8997171e-08
24253.227	8.0058564e-08	8.8793788e-08
24478.092	7.9785207e-08	8.8707171e-08
24705.041	7.93768e-08	8.8505723e-08
24934.094	7.901878e-08	8.8381125e-08
25165.271	7.8638424e-08	8.8269047e-08
25398.591	7.8307633e-08	8.8252924e-08
25634.074	7.8053424e-08	8.83763e-08
25871.741	7.7765925e-08	8.8553336e-08
26111.611	7.7755317e-08	8.9130655e-08
26353.705	7.7881611e-08	9.0025158e-08
26598.044	7.818628e-08	9.1367649e-08
26844.648	7.878967e-08	9.3415922e-08
27093.539	7.9767709e-08	9.6381651e-08
27344.737	8.0491531e-08	9.9165714e-08
27598.264	7.6110183e-08	9.2347638e-08
27854.142	6.3098392e-08	6.7555415e-08
28112.392	5.7892101e-08	5.6684795e-08
28373.036	5.774228e-08	5.6722576e-08
28636.097	5.839027e-08	5.8494847e-08
28901.597	5.864413e-08	5.9752467e-08
29169.559	5.8567788e-08	6.0454431e-08
29440.005	5.8145961e-08	6.0626695e-08
29712.958	5.7768717e-08	6.0706929e-08
29988.442	5.6969654e-08	6.0264457e-08
30266.481	5.6335785e-08	5.9911838e-08
30547.097	5.5508913e-08	5.9308486e-08
30830.315	5.4462052e-08	5.8439971e-08
31116.158	5.3307523e-08	5.7427614e-08
31404.652	5.2293521e-08	5.6526409e-08
31695.821	5.1182495e-08	5.5503595e-08
31989.689	5.0026184e-08	5.4414629e-08
32286.282	4.8495171e-08	5.2932882e-08
32585.625	4.7391784e-08	5.1863182e-08
32887.743	4.5821858e-08	5.0312475e-08
33192.662	4.4140624e-08	4.8637601e-08
33500.408	4.2621137e-08	4.7113022e-08
33811.008	4.0942983e-08	4.5418431e-08
34124.487	3.8870676e-08	4.3318671e-08
34440.873	3.6953311e-08	4.1364133e-08
34760.192	3.5097367e-08	3.9461072e-08
35082.471	3.317156e-08	3.7477895e-08
35407.739	3.040797e-08	3.4644938e-08
35736.022	2.827679e-08	3.2434843e-08
36067.35	2.5562796e-08	2.9622261e-08
36401.748	2.3113499e-08	2.7056077e-08
36739.248	2.0033133e-08	2.3832716e-08
37079.876	1.8096524e-08	2.1718773e-08
37423.663	1.4967396e-08	1.8216525e-08
37770.637	1.1507913e-08	1.375491e-08
38120.828	1.0886599e-08	1.1843109e-08
38474.266	1.1645887e-08	1.1402053e-08
38830.98	1.4552492e-08	1.411728e-08
39191.002	1.8476856e-08	1.8162143e-08
39554.362	2.4868613e-08	2.4853622e-08
39921.091	3.2288013e-08	3.2728219e-08
40291.22	4.1589862e-08	4.2672482e-08
40664.781	5.282533e-08	5.4752399e-08
41041.805	6.6333401e-08	6.9386223e-08
41422.325	8.3072302e-08	8.7658158e-08
41806.372	1.0463976e-07	1.1130298e-07
42193.981	1.3173798e-07	1.4135167e-07
42585.183	1.6798676e-07	1.8183712e-07
42980.012	2.1772322e-07	2.3769383e-07
43378.502	2.8229646e-07	3.1030504e-07
43780.686	3.5848288e-07	3.9237518e-07
44186.6	4.1798824e-07	4.4354497e-07
44596.276	4.2501095e-07	4.3224927e-07
45009.751	3.808846e-07	3.7993262e-07
45427.06	3.2364424e-07	3.2261368e-07
45848.238	2.754698e-07	2.7610837e-07
46273.32	2.3811395e-07	2.4021314e-07
46702.344	2.0930695e-07	2.1240795e-07
47135.345	1.8703302e-07	1.9077141e-07
47572.361	1.6898833e-07	1.7311681e-07
48013.429	1.5439255e-07	1.5874696e-07
48458.586	1.4229105e-07	1.4676281e-07
48907.871	1.3183571e-07	1.3635194e-07
49361.321	1.2292283e-07	1.2743326e-07
49818.975	1.1494905e-07	1.1941881e-07
50280.873	1.0789211e-07	1.1229627e-07
50747.052	1.015602e-07	1.0588074e-07
51217.554	9.5781723e-08	1.0000523e-07
51692.419	9.0460348e-08	9.4576784e-08
52171.686	8.5549102e-08	8.9550883e-08
52655.396	8.0946819e-08	8.4827948e-08
53143.592	7.6639074e-08	8.0394894e-08
53636.313	7.2558415e-08	7.6185189e-08
54133.603	6.8612735e-08	7.2107441e-08
54635.504	6.4976673e-08	6.8336955e-08
55142.057	6.1270134e-08	6.4493997e-08
55653.308	5.7820882e-08	6.0906814e-08
56169.298	5.4438755e-08	5.7385605e-08
56690.073	5.1161891e-08	5.3968792e-08
57215.676	4.7992781e-08	5.0659169e-08
57746.152	4.4813251e-08	4.7338623e-08
58281.546	4.1696788e-08	4.4080681e-08
58821.904	3.87414e-08	4.0983032e-08
59367.272	3.5741719e-08	3.7838928e-08
59917.697	3.2769534e-08	3.4716512e-08
60473.224	2.9851875e-08	3.1636728e-08
61033.903	2.7028118e-08	2.8624138e-08
61599.78	2.4322158e-08	2.5675462e-08
62170.903	2.1949114e-08	2.2955753e-08
62747.321	1.9765222e-08	2.024526e-08
63329.084	1.8037569e-08	1.7798895e-08
63916.241	1.70689e-08	1.6159767e-08
64508.841	1.6259939e-08	1.5168941e-08
65106.936	1.6969779e-08	1.6163216e-08
65710.575	1.9354532e-08	1.9386767e-08
66319.812	2.1919849e-08	2.3399148e-08
66934.697	2.4188814e-08	2.7041433e-08
67555.283	2.502817e-08	2.8670667e-08
68181.623	2.4052859e-08	2.7778514e-08
68813.77	2.1871602e-08	2.5250202e-08
69451.778	1.9397082e-08	2.2284257e-08
70095.701	1.7679941e-08	2.012396e-08
70745.594	1.7251233e-08	1.9366661e-08
71401.513	1.7972584e-08	1.9886892e-08
72063.513	1.9389759e-08	2.1227542e-08
72731.651	2.1551767e-08	2.3425737e-08
73405.984	2.3939763e-08	2.5922912e-08
74086.568	2.6496436e-08	2.863508e-08
74773.463	2.9218605e-08	3.1538296e-08
75466.726	3.1943479e-08	3.445692e-08
76166.417	3.4733263e-08	3.7444851e-08
76872.595	3.7546315e-08	4.0455905e-08
77585.321	4.0330072e-08	4.3434279e-08
78304.654	4.3108301e-08	4.6401415e-08
79030.657	4.5895651e-08	4.9370094e-08
79763.391	4.8685528e-08	5.2332423e-08
80502.918	5.1395353e-08	5.5204707e-08
81249.302	5.4080742e-08	5.8042738e-08
82002.606	5.6721463e-08	6.082849e-08
82762.895	5.9327331e-08	6.3577618e-08
83530.232	6.1854586e-08	6.6260752e-08
84304.684	6.4341734e-08	6.8944904e-08
85086.316	6.6730592e-08	7.1628085e-08
85875.195	6.9084329e-08	7.4474742e-08
86671.388	7.1466341e-08	7.7711553e-08
87474.963	7.3906619e-08	8.1581638e-08
88285.988	7.6701276e-08	8.6528326e-08
89104.533	8.0305906e-08	9.2825102e-08
89930.667	8.5344549e-08	1.0036579e-07
90764.461	9.2251528e-08	1.0860211e-07
91605.985	1.0086004e-07	1.1691031e-07
92455.311	1.0992674e-07	1.2449428e-07
93312.512	1.182021e-07	1.309929e-07
94177.66	1.2489202e-07	1.3625434e-07
95050.83	1.3006452e-07	1.4053298e-07
95932.095	1.3406781e-07	1.4410148e-07
96821.531	1.3730322e-07	1.4721694e-07
97719.213	1.400822e-07	1.5006765e-07
98625.218	1.4256606e-07	1.5273195e-07
99539.623	1.4490747e-07	1.5531084e-07
100462.51	1.4710961e-07	1.5777687e-07
101393.95	1.4923644e-07	1.6017622e-07
102334.02	1.5128134e-07	1.6249215e-07
103282.81	1.5324541e-07	1.6472021e-07
104240.4	1.5510186e-07	1.6683128e-07
105206.87	1.5689688e-07	1.6887165e-07
106182.29	1.586113e-07	1.7082498e-07
107166.76	1.6024647e-07	1.7269888e-07
108160.36	1.6186502e-07	1.7456739e-07
109163.17	1.6355432e-07	1.7653692e-07
110175.28	1.654338e-07	1.7875697e-07
111196.77	1.6772195e-07	1.814907e-07
112227.74	1.7077089e-07	1.8515076e-07
113268.26	1.7505686e-07	1.9028318e-07
114318.43	1.8121127e-07	1.9757524e-07
115378.33	1.8987139e-07	2.0766347e-07
116448.06	2.0141924e-07	2.2082954e-07
117527.71	2.1555823e-07	2.365833e-07
118617.37	2.3109945e-07	2.5353168e-07
119717.13	2.4623373e-07	2.6975069e-07
120827.09	2.593404e-07	2.8362206e-07
121947.34	2.6951697e-07	2.9431432e-07
123077.98	2.7675864e-07	3.0190399e-07
124219.1	2.8153829e-07	3.0692724e-07
125370.8	2.8453723e-07	3.1010771e-07
126533.18	2.863772e-07	3.120949e-07
127706.33	2.8766457e-07	3.1351652e-07
128890.36	2.8890236e-07	3.1489821e-07
130085.37	2.9067714e-07	3.1685923e-07
131291.46	2.9368661e-07	3.2014994e-07
132508.73	2.9886144e-07	3.2578e-07
133737.29	3.0727189e-07	3.3491667e-07
134977.23	3.1996548e-07	3.4868531e-07
136228.68	3.3729379e-07	3.6743876e-07
137491.72	3.5842816e-07	3.9024263e-07
138766.48	3.8126908e-07	4.148189e-07
140053.05	4.0317936e-07	4.3835424e-07
141351.56	4.2201464e-07	4.5858799e-07
142662.1	4.3671148e-07	4.74414e-07
143984.8	4.4720096e-07	4.857765e-07
145319.75	4.5406422e-07	4.9329946e-07
146667.09	4.5810535e-07	4.9783914e-07
148026.91	4.6013396e-07	5.0025544e-07
149399.35	4.6085018e-07	5.012931e-07
150784.5	4.6083332e-07	5.0157108e-07
152182.51	4.6060424e-07	5.016474e-07
153593.47	4.6063376e-07	5.0203057e-07
155017.51	4.6140972e-07	5.0324981e-07
156454.76	4.6347922e-07	5.0589905e-07
157905.33	4.6749252e-07	5.1068174e-07
159369.35	4.7423701e-07	5.184422e-07
160846.95	4.8463737e-07	5.3015962e-07
162338.24	4.9971817e-07	5.4689947e-07
163843.36	5.2050935e-07	5.6970448e-07
165362.44	5.4783844e-07	5.9937418e-07
166895.6	5.8203906e-07	6.3616882e-07
168442.98	6.2264349e-07	6.7951051e-07
170004.7	6.6817671e-07	7.277979e-07
171580.9	7.162307e-07	7.7850361e-07
173171.71	7.6385216e-07	8.2857878e-07
174777.28	8.0818039e-07	8.7509962e-07
176397.73	8.4700462e-07	9.1582468e-07
178033.2	8.7910049e-07	9.4952725e-07
179683.84	9.0420992e-07	9.759681e-07
181349.78	9.2279635e-07	9.9564264e-07
183031.17	9.3572454e-07	1.0094532e-06
184728.14	9.4402556e-07	1.0184683e-06
186440.85	9.4868109e-07	1.0237036e-06
188169.44	9.5055154e-07	1.0260484e-06
189914.06	9.5034356e-07	1.0262326e-06
191674.85	9.4859747e-07	1.0248144e-06
193451.97	9.4573484e-07	1.0222293e-06
195245.56	9.4205134e-07	1.0187829e-06
197055.78	9.3777301e-07	1.0147085e-06
198882.79	9.3305055e-07	1.0101621e-06
200726.73	9.2798975e-07	1.0052529e-06
202587.77	9.2266325e-07	1.0000563e-06
204466.07	9.1712299e-07	9.9462601e-07
206361.78	9.114022e-07	9.8899661e-07
208275.06	9.0552148e-07	9.831901e-07
210206.09	8.9950144e-07	9.7722852e-07
212155.02	8.9336554e-07	9.7113718e-07
214122.02	8.8712719e-07	9.6493186e-07
216107.25	8.808171e-07	9.586465e-07
218110.89	8.7447819e-07	9.5232838e-07
220133.11	8.6815476e-07	9.4602749e-07
222174.08	8.6190977e-07	9.398142e-07
224233.97	8.5582966e-07	9.3378446e-07
226312.96	8.5002161e-07	9.280574e-07
228411.22	8.4462033e-07	9.2278269e-07
230528.94	8.3979969e-07	9.1815255e-07
232666.29	8.3575811e-07	9.1438774e-07
234823.46	8.3276166e-07	9.1178112e-07
237000.63	8.3111752e-07	9.1067157e-07
239197.98	8.312021e-07	9.1147253e-07
241415.71	8.3347085e-07	9.1468187e-07
243654	8.3846002e-07	9.2088361e-07
245913.04	8.4681253e-07	9.3077337e-07
248193.03	8.5927925e-07	9.4515878e-07
250494.15	8.7673208e-07	9.6497135e-07
252816.61	9.0017915e-07	9.9128048e-07
255160.61	9.3075841e-07	1.0252855e-06
257526.33	9.6974062e-07	1.0683177e-06
259913.99	1.0185064e-06	1.1218172e-06
262323.79	1.0785153e-06	1.187302e-06
264755.93	1.1512485e-06	1.2663114e-06
267210.62	1.2381268e-06	1.360324e-06
269688.06	1.3403995e-06	1.4706451e-06
272188.48	1.4590044e-06	1.5982625e-06
274712.08	1.5944105e-06	1.7436816e-06
277259.08	1.74645e-06	1.9067477e-06
279829.69	1.9141691e-06	2.0864842e-06
282424.13	2.0957216e-06	2.2809753e-06
285042.63	2.2883426e-06	2.4873326e-06
287685.41	2.488421e-06	2.7017648e-06
290352.69	2.6916868e-06	2.9197718e-06
293044.7	2.8934984e-06	3.1364453e-06
295761.67	3.0891881e-06	3.3468337e-06
298503.82	3.2744228e-06	3.5463254e-06
301271.41	3.4455119e-06	3.7309777e-06
304064.65	3.5996272e-06	3.8977542e-06
306883.79	3.7348993e-06	4.0446307e-06
309729.07	3.8504107e-06	4.1705927e-06
312600.72	3.9460908e-06	4.275526e-06
315499.01	4.0225543e-06	4.3600487e-06
318424.16	4.0809178e-06	4.4253168e-06
321376.43	4.1226176e-06	4.4728318e-06
324356.08	4.149253e-06	4.5042739e-06
327363.35	4.1624579e-06	4.5213652e-06
330398.51	4.1638078e-06	4.5257694e-06
333461.8	4.1547559e-06	4.5190242e-06
336553.5	4.1365981e-06	4.5025019e-06
339673.86	4.1104504e-06	4.4773856e-06
342823.15	4.0772497e-06	4.4446686e-06
346001.64	4.0377537e-06	4.4051544e-06
349209.6	3.9925578e-06	4.3594733e-06
352447.3	3.9420997e-06	4.3080876e-06
355715.02	3.8866831e-06	4.2513161e-06
359013.04	3.8264863e-06	4.1893429e-06
362341.63	3.7615802e-06	4.1222363e-06
365701.09	3.6919426e-06	4.0499639e-06
369091.69	3.6174683e-06	3.9724031e-06
372513.73	3.5379848e-06	3.8893575e-06
375967.5	3.4532661e-06	3.8005714e-06
379453.28	3.3630466e-06	3.7057445e-06
382971.39	3.2670359e-06	3.6045476e-06
386522.12	3.1649367e-06	3.4966415e-06
390105.76	3.0564677e-06	3.3817013e-06
393722.63	2.9413837e-06	3.2594381e-06
397373.04	2.8195078e-06	3.1296331e-06
401057.29	2.6907624e-06	2.992171e-06
404775.7	2.5552096e-06	2.8470842e-06
408528.58	2.4130999e-06	2.6946035e-06
412316.26	2.2649221e-06	2.5352138e-06
416139.06	2.1114714e-06	2.3697257e-06
419997.29	1.9539153e-06	2.1993466e-06
423891.31	1.7938786e-06	2.0257701e-06
427821.42	1.6335345e-06	1.85127e-06
431787.97	1.4757004e-06	1.6787962e-06
435791.3	1.3239373e-06	1.512067e-06
439831.75	1.1826006e-06	1.3556058e-06
443909.65	1.0567905e-06	1.2146672e-06
448025.37	9.5202189e-07	1.0948848e-06
452179.24	8.7343835e-07	1.001483e-06
456371.63	8.2458762e-07	9.3806047e-07
460602.88	8.0644671e-07	9.0554913e-07
464873.37	8.178941e-07	9.0248342e-07
469183.45	8.5801323e-07	9.2718251e-07
473533.49	9.2895192e-07	9.8092881e-07
477923.86	1.0374941e-06	1.0703144e-06
482354.94	1.1944273e-06	1.2072982e-06
486827.1	1.4121948e-06	1.4067448e-06
491340.73	1.7023749e-06	1.6829292e-06
495896.2	2.07436e-06	2.0472513e-06
500493.91	2.5353282e-06	2.5079605e-06
505134.25	3.0908254e-06	3.0710277e-06
509817.61	3.7453413e-06	3.7410832e-06
514544.39	4.5026958e-06	4.5220279e-06
519314.99	5.3662377e-06	5.4173259e-06
524129.83	6.3389415e-06	6.4301242e-06
528989.31	7.4234394e-06	7.563281e-06
533893.84	8.6220256e-06	8.8193582e-06
538843.84	9.9366411e-06	1.0200595e-05
543839.74	1.1368844e-05	1.1708867e-05
548881.96	1.2919766e-05	1.334564e-05
553970.93	1.4590056e-05	1.5111901e-05
559107.08	1.6379804e-05	1.7008081e-05
564290.85	1.8288461e-05	1.9033969e-05
569522.68	2.0314733e-05	2.1188596e-05
574803.02	2.2456478e-05	2.347013e-05
580132.31	2.4710584e-05	2.5875739e-05
585511.02	2.707284e-05	2.8401463e-05
590939.59	2.9537814e-05	3.1042073e-05
596418.49	3.2098725e-05	3.3790937e-05
601948.2	3.4747325e-05	3.6639885e-05
607529.17	3.7473785e-05	3.9579094e-05
613161.88	4.026661e-05	4.2596975e-05
618846.82	4.3112562e-05	4.5680097e-05
624584.47	4.5996622e-05	4.8813126e-05
630375.32	4.8901969e-05	5.1978801e-05
636219.85	5.1810014e-05	5.5157949e-05
642118.57	5.4700455e-05	5.8329534e-05
648071.98	5.7551391e-05	6.1470763e-05
654080.59	6.0339467e-05	6.4557226e-05
660144.91	6.3040077e-05	6.7563089e-05
666265.45	6.5627598e-05	7.0461336e-05
672442.74	6.8075677e-05	7.3224051e-05
678677.31	7.0357545e-05	7.5822741e-05
684969.67	7.2446373e-05	7.8228692e-05
691320.38	7.431564e-05	8.041336e-05
697729.96	7.5939534e-05	8.2348773e-05
704198.98	7.729335e-05	8.4007954e-05
710727.97	7.8353898e-05	8.5365339e-05
717317.49	7.9099899e-05	8.6397199e-05
723968.11	7.9512372e-05	8.7082041e-05
730680.4	7.9574999e-05	8.7400999e-05
737454.91	7.9274466e-05	8.7338193e-05
744292.23	7.8600776e-05	8.6881062e-05
751192.95	7.7547529e-05	8.6020662e-05
758157.65	7.6112169e-05	8.4751936e-05
765186.92	7.4296203e-05	8.307394e-05
772281.36	7.2105385e-05	8.0990049e-05
779441.58	6.9549871e-05	7.8508121e-05
786668.18	6.6644352e-05	7.5640637e-05
793961.78	6.3408158e-05	7.2404815e-05
801323.01	5.9865349e-05	6.8822706e-05
808752.49	5.6044781e-05	6.4921263e-05
816250.85	5.1980166e-05	6.0732403e-05
823818.73	4.7710116e-05	5.6293049e-05
831456.78	4.3278181e-05	5.1645171e-05
839165.64	3.873288e-05	4.6835804e-05
846945.98	3.4127728e-05	4.1917072e-05
854798.45	2.9521265e-05	3.69462e-05
862723.73	2.4977095e-05	3.1985523e-05
870722.48	2.0563955e-05	2.7102496e-05
878795.4	1.6355871e-05	2.2369723e-05
886943.17	1.2432536e-05	1.7865011e-05
895166.47	8.8803575e-06	1.3671549e-05
903466.02	5.7958242e-06	9.8784076e-06
911842.52	3.2988251e-06	6.5820584e-06
920296.68	1.5984916e-06	3.8917957e-06
928829.23	1.0806087e-06	1.9522211e-06
937440.88	1.15365e-06	9.9494461e-07
946132.38	1.1571854e-06	8.5700047e-07
954904.46	2.2660447e-06	1.1321218e-06
963757.87	4.9631246e-06	2.6860302e-06
972693.36	9.0783988e-06	5.6571273e-06
981711.7	1.4657357e-05	1.0046853e-05
990813.66	2.1806052e-05	1.595261e-05
1000000	3.0646209e-05	2.3495546e-05


==> graphics/data/butterfly_Hermite_r20_N200_1e4to1e6_mag.dat <==
10000	4.4191314e-06	4.4191308e-06	4.4191308e-06
10092.715	4.5703054e-06	4.5703048e-06	4.5703048e-06
10186.29	4.7834725e-06	4.7834719e-06	4.7834719e-06
10280.732	5.1067069e-06	5.1067062e-06	5.1067062e-06
10376.05	5.653052e-06	5.6530512e-06	5.6530513e-06
10472.252	6.7527003e-06	6.7526994e-06	6.7526995e-06
10569.346	9.5615982e-06	9.5615966e-06	9.561597e-06
10667.339	7.3129185e-06	7.3129182e-06	7.3129176e-06
10766.242	1.5492014e-06	1.5492014e-06	1.5492012e-06
10866.061	1.4241548e-06	1.4241546e-06	1.4241546e-06
10966.806	1.9632015e-06	1.9632013e-06	1.9632012e-06
11068.485	2.3160757e-06	2.3160755e-06	2.3160754e-06
11171.107	2.5500282e-06	2.5500279e-06	2.5500279e-06
11274.68	2.715022e-06	2.7150217e-06	2.7150216e-06
11379.213	2.837545e-06	2.8375447e-06	2.8375446e-06
11484.715	2.932293e-06	2.9322927e-06	2.9322927e-06
11591.196	3.0079597e-06	3.0079594e-06	3.0079593e-06
11698.664	3.0699873e-06	3.0699869e-06	3.0699869e-06
11807.128	3.1219474e-06	3.121947e-06	3.121947e-06
11916.598	3.1662778e-06	3.1662774e-06	3.1662773e-06
12027.083	3.2046979e-06	3.2046976e-06	3.2046975e-06
12138.593	3.2384552e-06	3.2384548e-06	3.2384548e-06
12251.136	3.2684764e-06	3.268476e-06	3.268476e-06
12364.722	3.2954648e-06	3.2954645e-06	3.2954644e-06
12479.362	3.319964e-06	3.3199636e-06	3.3199636e-06
12595.065	3.3424012e-06	3.3424008e-06	3.3424007e-06
12711.84	3.3631171e-06	3.3631167e-06	3.3631167e-06
12829.698	3.3823876e-06	3.3823872e-06	3.3823871e-06
12948.649	3.4004386e-06	3.4004382e-06	3.4004381e-06
13068.702	3.417458e-06	3.4174576e-06	3.4174575e-06
13189.869	3.433604e-06	3.4336036e-06	3.4336035e-06
13312.159	3.4490119e-06	3.4490115e-06	3.4490114e-06
13435.583	3.4637994e-06	3.463799e-06	3.4637989e-06
13560.151	3.4780714e-06	3.478071e-06	3.4780709e-06
13685.874	3.4919239e-06	3.4919235e-06	3.4919234e-06
13812.763	3.5054484e-06	3.505448e-06	3.5054479e-06
13940.828	3.5187374e-06	3.518737e-06	3.5187368e-06
14070.081	3.5318913e-06	3.5318909e-06	3.5318908e-06
14200.532	3.5450308e-06	3.5450303e-06	3.5450302e-06
14332.192	3.558318e-06	3.5583176e-06	3.5583174e-06
14465.073	3.5720019e-06	3.5720014e-06	3.5720012e-06
14599.187	3.5865182e-06	3.5865176e-06	3.5865174e-06
14734.543	3.6027196e-06	3.602719e-06	3.6027187e-06
14871.155	3.6220332e-06	3.6220325e-06	3.6220321e-06
15009.033	3.6345859e-06	3.6345853e-06	3.6345851e-06
15148.189	3.5962614e-06	3.5962612e-06	3.5962614e-06
15288.636	3.6118125e-06	3.6118122e-06	3.6118122e-06
15430.385	3.6333254e-06	3.6333251e-06	3.633325e-06
15573.448	3.6543405e-06	3.6543401e-06	3.65434e-06
15717.837	3.6657333e-06	3.6657329e-06	3.665733e-06
15863.565	3.6396184e-06	3.6396183e-06	3.6396186e-06
16010.645	3.6540303e-06	3.6540302e-06	3.6540303e-06
16159.088	3.671478e-06	3.6714778e-06	3.6714778e-06
16308.907	3.6867312e-06	3.6867309e-06	3.686731e-06
16460.115	3.7007467e-06	3.7007465e-06	3.7007465e-06
16612.725	3.7141192e-06	3.7141189e-06	3.7141189e-06
16766.75	3.7271599e-06	3.7271596e-06	3.7271596e-06
16922.204	3.7400445e-06	3.7400442e-06	3.7400442e-06
17079.098	3.7528815e-06	3.7528812e-06	3.7528812e-06
17237.447	3.7657436e-06	3.7657433e-06	3.7657433e-06
17397.264	3.7786832e-06	3.7786829e-06	3.7786829e-06
17558.563	3.7917406e-06	3.7917403e-06	3.7917403e-06
17721.358	3.8049485e-06	3.8049482e-06	3.8049482e-06
17885.662	3.8183344e-06	3.8183341e-06	3.818334e-06
18051.489	3.8319228e-06	3.8319225e-06	3.8319225e-06
18218.853	3.845736e-06	3.8457357e-06	3.8457357e-06
18387.77	3.8597949e-06	3.8597946e-06	3.8597945e-06
18558.252	3.8741194e-06	3.8741191e-06	3.8741191e-06
18730.315	3.888729e-06	3.8887287e-06	3.8887286e-06
18903.974	3.9036429e-06	3.9036425e-06	3.9036425e-06
19079.242	3.9188803e-06	3.9188799e-06	3.9188799e-06
19256.136	3.9344605e-06	3.9344602e-06	3.9344602e-06
19434.669	3.9504034e-06	3.9504031e-06	3.950403e-06
19614.858	3.966729e-06	3.9667287e-06	3.9667287e-06
19796.718	3.9834583e-06	3.983458e-06	3.9834579e-06
19980.263	4.0006127e-06	4.0006123e-06	4.0006123e-06
20165.51	4.0182146e-06	4.0182142e-06	4.0182142e-06
20352.475	4.0362873e-06	4.036287e-06	4.0362869e-06
20541.173	4.0548554e-06	4.054855e-06	4.054855e-06
20731.621	4.0739444e-06	4.0739441e-06	4.073944e-06
20923.835	4.0935816e-06	4.0935812e-06	4.0935812e-06
21117.83	4.1137954e-06	4.113795e-06	4.113795e-06
21313.625	4.1346163e-06	4.1346159e-06	4.1346159e-06
21511.234	4.1560764e-06	4.156076e-06	4.156076e-06
21710.676	4.1782101e-06	4.1782098e-06	4.1782097e-06
21911.967	4.2010542e-06	4.2010538e-06	4.2010538e-06
22115.124	4.224648e-06	4.2246477e-06	4.2246477e-06
22320.165	4.2490341e-06	4.2490337e-06	4.2490337e-06
22527.106	4.274258e-06	4.2742577e-06	4.2742577e-06
22735.967	4.3003696e-06	4.3003693e-06	4.3003693e-06
22946.764	4.3274229e-06	4.3274226e-06	4.3274226e-06
23159.515	4.3554772e-06	4.3554768e-06	4.3554768e-06
23374.239	4.3845975e-06	4.3845971e-06	4.3845971e-06
23590.953	4.4148561e-06	4.4148558e-06	4.4148557e-06
23809.677	4.4463338e-06	4.4463334e-06	4.4463334e-06
24030.429	4.4791213e-06	4.4791209e-06	4.4791209e-06
24253.227	4.5133222e-06	4.5133218e-06	4.5133218e-06
24478.092	4.5490559e-06	4.5490555e-06	4.5490555e-06
24705.041	4.5864623e-06	4.5864619e-06	4.5864619e-06
24934.094	4.6257083e-06	4.6257079e-06	4.6257079e-06
25165.271	4.6669975e-06	4.6669971e-06	4.666997e-06
25398.591	4.7105845e-06	4.7105841e-06	4.7105841e-06
25634.074	4.756798e-06	4.7567976e-06	4.7567976e-06
25871.741	4.8060769e-06	4.8060765e-06	4.8060765e-06
26111.611	4.8590289e-06	4.8590285e-06	4.8590285e-06
26353.705	4.9165243e-06	4.9165239e-06	4.9165238e-06
26598.044	4.9798218e-06	4.9798215e-06	4.9798214e-06
26844.648	5.0505845e-06	5.0505841e-06	5.050584e-06
27093.539	5.1295948e-06	5.1295944e-06	5.1295943e-06
27344.737	5.2059058e-06	5.2059054e-06	5.2059053e-06
27598.264	5.2063697e-06	5.2063693e-06	5.2063692e-06
27854.142	5.0935212e-06	5.0935209e-06	5.0935209e-06
28112.392	5.1018312e-06	5.1018309e-06	5.1018309e-06
28373.036	5.1874296e-06	5.1874293e-06	5.1874293e-06
28636.097	5.283774e-06	5.2837736e-06	5.2837736e-06
28901.597	5.3803735e-06	5.3803732e-06	5.3803732e-06
29169.559	5.4777258e-06	5.4777255e-06	5.4777255e-06
29440.005	5.5774925e-06	5.5774922e-06	5.5774922e-06
29712.958	5.6811805e-06	5.6811801e-06	5.6811801e-06
29988.442	5.7900918e-06	5.7900915e-06	5.7900915e-06
30266.481	5.9054238e-06	5.9054235e-06	5.9054235e-06
30547.097	6.0283608e-06	6.0283605e-06	6.0283605e-06
30830.315	6.1601475e-06	6.1601471e-06	6.1601471e-06
31116.158	6.3021508e-06	6.3021504e-06	6.3021504e-06
31404.652	6.4559202e-06	6.4559198e-06	6.4559198e-06
31695.821	6.6232523e-06	6.6232519e-06	6.6232519e-06
31989.689	6.8062671e-06	6.8062667e-06	6.8062667e-06
32286.282	7.0075029e-06	7.0075025e-06	7.0075025e-06
32585.625	7.2300392e-06	7.2300389e-06	7.2300388e-06
32887.743	7.4776597e-06	7.4776593e-06	7.4776593e-06
33192.662	7.755073e-06	7.7550726e-06	7.7550726e-06
33500.408	8.0682191e-06	8.0682187e-06	8.0682187e-06
33811.008	8.4247007e-06	8.4247003e-06	8.4247003e-06
34124.487	8.8344049e-06	8.8344045e-06	8.8344045e-06
34440.873	9.3104185e-06	9.3104181e-06	9.3104181e-06
34760.192	9.8704061e-06	9.8704058e-06	9.8704058e-06
35082.471	1.053874e-05	1.053874e-05	1.053874e-05
35407.739	1.1349876e-05	1.1349875e-05	1.1349875e-05
35736.022	1.2353842e-05	1.2353842e-05	1.2353842e-05
36067.35	1.362535e-05	1.3625349e-05	1.3625349e-05
36401.748	1.5278909e-05	1.5278909e-05	1.5278909e-05
36739.248	1.749242e-05	1.749242e-05	1.749242e-05
37079.876	2.0532592e-05	2.0532592e-05	2.0532592e-05
37423.663	2.470784e-05	2.470784e-05	2.470784e-05
37770.637	2.982579e-05	2.982579e-05	2.982579e-05
38120.828	3.316867e-05	3.3168669e-05	3.3168669e-05
38474.266	3.0132642e-05	3.0132642e-05	3.0132642e-05
38830.98	2.3225703e-05	2.3225703e-05	2.3225703e-05
39191.002	1.7191342e-05	1.7191343e-05	1.7191343e-05
39554.362	1.2903074e-05	1.2903074e-05	1.2903074e-05
39921.091	9.9061065e-06	9.9061068e-06	9.9061068e-06
40291.22	7.7502868e-06	7.750287e-06	7.750287e-06
40664.781	6.143723e-06	6.1437232e-06	6.1437233e-06
41041.805	4.9073067e-06	4.907307e-06	4.907307e-06
41422.325	3.9296904e-06	3.9296907e-06	3.9296907e-06
41806.372	3.1398366e-06	3.1398369e-06	3.1398369e-06
42193.981	2.4915788e-06	2.4915791e-06	2.4915791e-06
42585.183	1.9552569e-06	1.9552572e-06	1.9552572e-06
42980.012	1.5138399e-06	1.5138401e-06	1.5138401e-06
43378.502	1.1625067e-06	1.1625069e-06	1.1625069e-06
43780.686	9.097992e-07	9.0979932e-07	9.097993e-07
44186.6	7.7248789e-07	7.7248789e-07	7.7248786e-07
44596.276	7.5936035e-07	7.5936023e-07	7.593602e-07
45009.751	8.4967205e-07	8.4967185e-07	8.4967183e-07
45427.06	9.9947201e-07	9.9947175e-07	9.9947174e-07
45848.238	1.1748808e-06	1.1748805e-06	1.1748805e-06
46273.32	1.3588172e-06	1.3588169e-06	1.3588169e-06
46702.344	1.5438657e-06	1.5438654e-06	1.5438654e-06
47135.345	1.7270882e-06	1.7270879e-06	1.7270879e-06
47572.361	1.9075774e-06	1.9075771e-06	1.9075771e-06
48013.429	2.0853713e-06	2.0853709e-06	2.0853709e-06
48458.586	2.2609633e-06	2.260963e-06	2.2609629e-06
48907.871	2.4350736e-06	2.4350733e-06	2.4350733e-06
49361.321	2.6085413e-06	2.608541e-06	2.608541e-06
49818.975	2.7822751e-06	2.7822748e-06	2.7822748e-06
50280.873	2.9572341e-06	2.9572338e-06	2.9572337e-06
50747.052	3.1344246e-06	3.1344243e-06	3.1344243e-06
51217.554	3.3149075e-06	3.3149072e-06	3.3149072e-06
51692.419	3.4998116e-06	3.4998113e-06	3.4998113e-06
52171.686	3.6903523e-06	3.690352e-06	3.690352e-06
52655.396	3.8878561e-06	3.8878558e-06	3.8878558e-06
53143.592	4.09379e-06	4.0937896e-06	4.0937896e-06
53636.313	4.3097983e-06	4.309798e-06	4.309798e-06
54133.603	4.5377487e-06	4.5377484e-06	4.5377484e-06
54635.504	4.7797883e-06	4.779788e-06	4.779788e-06
55142.057	5.0384164e-06	5.0384161e-06	5.0384161e-06
55653.308	5.3165756e-06	5.3165753e-06	5.3165753e-06
56169.298	5.6177712e-06	5.6177709e-06	5.6177709e-06
56690.073	5.946225e-06	5.9462247e-06	5.9462247e-06
57215.676	6.307079e-06	6.3070787e-06	6.3070787e-06
57746.152	6.7066637e-06	6.7066634e-06	6.7066633e-06
58281.546	7.1528544e-06	7.1528541e-06	7.152854e-06
58821.904	7.655541e-06	7.6555407e-06	7.6555407e-06
59367.272	8.2272361e-06	8.2272358e-06	8.2272358e-06
59917.697	8.8838227e-06	8.8838225e-06	8.8838224e-06
60473.224	9.6453582e-06	9.6453579e-06	9.6453579e-06
61033.903	1.0536578e-05	1.0536577e-05	1.0536577e-05
61599.78	1.1585969e-05	1.1585968e-05	1.1585968e-05
62170.903	1.2820171e-05	1.2820171e-05	1.2820171e-05
62747.321	1.4245216e-05	1.4245216e-05	1.4245216e-05
63329.084	1.5796034e-05	1.5796034e-05	1.5796034e-05
63916.241	1.7232766e-05	1.7232766e-05	1.7232766e-05
64508.841	1.8041683e-05	1.8041683e-05	1.8041683e-05
65106.936	1.7642575e-05	1.7642575e-05	1.7642575e-05
65710.575	1.604436e-05	1.604436e-05	1.604436e-05
66319.812	1.4015553e-05	1.4015553e-05	1.4015553e-05
66934.697	1.2393535e-05	1.2393535e-05	1.2393535e-05
67555.283	1.1644442e-05	1.1644442e-05	1.1644442e-05
68181.623	1.1893783e-05	1.1893783e-05	1.1893783e-05
68813.77	1.3029923e-05	1.3029923e-05	1.3029923e-05
69451.778	1.4764314e-05	1.4764314e-05	1.4764314e-05
70095.701	1.6607448e-05	1.6607448e-05	1.6607448e-05
70745.594	1.7874575e-05	1.7874575e-05	1.7874575e-05
71401.513	1.8023609e-05	1.8023609e-05	1.8023609e-05
72063.513	1.7103906e-05	1.7103906e-05	1.7103906e-05
72731.651	1.5609331e-05	1.5609331e-05	1.5609331e-05
73405.984	1.3995994e-05	1.3995994e-05	1.3995994e-05
74086.568	1.2498079e-05	1.249808e-05	1.249808e-05
74773.463	1.1189912e-05	1.1189913e-05	1.1189913e-05
75466.726	1.0072696e-05	1.0072696e-05	1.0072696e-05
76166.417	9.122991e-06	9.1229913e-06	9.1229913e-06
76872.595	8.3129676e-06	8.3129679e-06	8.3129679e-06
77585.321	7.6173532e-06	7.6173535e-06	7.6173536e-06
78304.654	7.015126e-06	7.0151263e-06	7.0151263e-06
79030.657	6.4893771e-06	6.4893774e-06	6.4893774e-06
79763.391	6.0266656e-06	6.0266659e-06	6.0266659e-06
80502.918	5.6163321e-06	5.6163324e-06	5.6163324e-06
81249.302	5.2499164e-06	5.2499167e-06	5.2499167e-06
82002.606	4.9207106e-06	4.9207109e-06	4.9207109e-06
82762.895	4.6234464e-06	4.6234466e-06	4.6234466e-06
83530.232	4.3541127e-06	4.354113e-06	4.354113e-06
84304.684	4.1099127e-06	4.1099129e-06	4.109913e-06
85086.316	3.889376e-06	3.8893763e-06	3.8893763e-06
85875.195	3.6926274e-06	3.6926276e-06	3.6926276e-06
86671.388	3.5216796e-06	3.5216799e-06	3.5216799e-06
87474.963	3.3802201e-06	3.3802204e-06	3.3802204e-06
88285.988	3.2716465e-06	3.2716468e-06	3.2716468e-06
89104.533	3.1942464e-06	3.1942466e-06	3.1942467e-06
89930.667	3.1362888e-06	3.1362891e-06	3.1362891e-06
90764.461	3.0789479e-06	3.0789482e-06	3.0789482e-06
91605.985	3.0078081e-06	3.0078084e-06	3.0078084e-06
92455.311	2.9199153e-06	2.9199157e-06	2.9199157e-06
93312.512	2.8202494e-06	2.8202497e-06	2.8202497e-06
94177.66	2.7154179e-06	2.7154182e-06	2.7154182e-06
95050.83	2.6104553e-06	2.6104556e-06	2.6104557e-06
95932.095	2.5083556e-06	2.508356e-06	2.508356e-06
96821.531	2.4105972e-06	2.4105975e-06	2.4105975e-06
97719.213	2.3177405e-06	2.3177408e-06	2.3177409e-06
98625.218	2.2298508e-06	2.2298511e-06	2.2298511e-06
99539.623	2.146749e-06	2.1467493e-06	2.1467493e-06
100462.51	2.06815e-06	2.0681503e-06	2.0681503e-06
101393.95	1.9937343e-06	1.9937346e-06	1.9937346e-06
102334.02	1.9231839e-06	1.9231842e-06	1.9231842e-06
103282.81	1.8561996e-06	1.8561999e-06	1.8561999e-06
104240.4	1.792509e-06	1.7925093e-06	1.7925093e-06
105206.87	1.7318702e-06	1.7318705e-06	1.7318705e-06
106182.29	1.6740749e-06	1.6740752e-06	1.6740752e-06
107166.76	1.6189513e-06	1.6189516e-06	1.6189516e-06
108160.36	1.5663706e-06	1.5663709e-06	1.5663709e-06
109163.17	1.5162558e-06	1.516256e-06	1.5162561e-06
110175.28	1.4685964e-06	1.4685966e-06	1.4685967e-06
111196.77	1.4234674e-06	1.4234676e-06	1.4234676e-06
112227.74	1.3810489e-06	1.3810491e-06	1.3810491e-06
113268.26	1.3416344e-06	1.3416346e-06	1.3416347e-06
114318.43	1.3055969e-06	1.3055971e-06	1.3055971e-06
115378.33	1.2732666e-06	1.2732669e-06	1.2732669e-06
116448.06	1.2446884e-06	1.2446886e-06	1.2446886e-06
117527.71	1.2193269e-06	1.2193272e-06	1.2193272e-06
118617.37	1.1959645e-06	1.1959648e-06	1.1959648e-06
119717.13	1.1730302e-06	1.1730305e-06	1.1730305e-06
120827.09	1.1492284e-06	1.1492287e-06	1.1492287e-06
121947.34	1.1239774e-06	1.1239777e-06	1.1239777e-06
123077.98	1.0973792e-06	1.0973795e-06	1.0973796e-06
124219.1	1.0699059e-06	1.0699062e-06	1.0699062e-06
125370.8	1.0421012e-06	1.0421015e-06	1.0421015e-06
126533.18	1.0144244e-06	1.0144246e-06	1.0144247e-06
127706.33	9.8721009e-07	9.8721037e-07	9.872104e-07
128890.36	9.6068383e-07	9.6068411e-07	9.6068413e-07
130085.37	9.3499169e-07	9.3499196e-07	9.3499198e-07
131291.46	9.1022478e-07	9.1022504e-07	9.1022506e-07
132508.73	8.8643108e-07	8.8643133e-07	8.8643136e-07
133737.29	8.6361428e-07	8.6361453e-07	8.6361455e-07
134977.23	8.4172546e-07	8.4172571e-07	8.4172573e-07
136228.68	8.2066065e-07	8.2066091e-07	8.2066093e-07
137491.72	8.0027775e-07	8.0027801e-07	8.0027804e-07
138766.48	7.804329e-07	7.8043318e-07	7.804332e-07
140053.05	7.6101785e-07	7.6101813e-07	7.6101816e-07
141351.56	7.4197705e-07	7.4197735e-07	7.4197737e-07
142662.1	7.2330074e-07	7.2330104e-07	7.2330106e-07
143984.8	7.0500592e-07	7.0500622e-07	7.0500625e-07
145319.75	6.871189e-07	6.871192e-07	6.8711923e-07
146667.09	6.6966504e-07	6.6966533e-07	6.6966536e-07
148026.91	6.5266539e-07	6.5266568e-07	6.526657e-07
149399.35	6.3613749e-07	6.3613777e-07	6.361378e-07
150784.5	6.2009812e-07	6.200984e-07	6.2009843e-07
152182.51	6.0456681e-07	6.0456708e-07	6.0456711e-07
153593.47	5.8956951e-07	5.8956978e-07	5.895698e-07
155017.51	5.7514235e-07	5.7514261e-07	5.7514263e-07
156454.76	5.6133528e-07	5.6133553e-07	5.6133556e-07
157905.33	5.4821523e-07	5.4821547e-07	5.482155e-07
159369.35	5.358679e-07	5.3586814e-07	5.3586816e-07
160846.95	5.2439661e-07	5.2439684e-07	5.2439687e-07
162338.24	5.1391561e-07	5.1391584e-07	5.1391586e-07
163843.36	5.0453466e-07	5.045349e-07	5.0453492e-07
165362.44	4.9633244e-07	4.9633268e-07	4.963327e-07
166895.6	4.8931965e-07	4.8931989e-07	4.8931992e-07
168442.98	4.8340021e-07	4.8340047e-07	4.834005e-07
170004.7	4.7834742e-07	4.7834769e-07	4.7834772e-07
171580.9	4.7381496e-07	4.7381525e-07	4.7381528e-07
173171.71	4.6939174e-07	4.6939205e-07	4.6939208e-07
174777.28	4.6468576e-07	4.6468608e-07	4.6468612e-07
176397.73	4.5940294e-07	4.5940329e-07	4.5940332e-07
178033.2	4.5338919e-07	4.5338956e-07	4.5338959e-07
179683.84	4.4662628e-07	4.4662666e-07	4.4662669e-07
181349.78	4.3919581e-07	4.3919619e-07	4.3919623e-07
183031.17	4.3123355e-07	4.3123393e-07	4.3123397e-07
184728.14	4.2289093e-07	4.2289131e-07	4.2289134e-07
186440.85	4.1431011e-07	4.1431048e-07	4.1431052e-07
188169.44	4.0561174e-07	4.0561211e-07	4.0561214e-07
189914.06	3.9689149e-07	3.9689186e-07	3.9689189e-07
191674.85	3.8822152e-07	3.8822188e-07	3.8822191e-07
193451.97	3.7965406e-07	3.7965441e-07	3.7965444e-07
195245.56	3.7122545e-07	3.7122579e-07	3.7122582e-07
197055.78	3.6295991e-07	3.6296025e-07	3.6296028e-07
198882.79	3.5487267e-07	3.5487299e-07	3.5487302e-07
200726.73	3.4697239e-07	3.469727e-07	3.4697273e-07
202587.77	3.3926307e-07	3.3926338e-07	3.392634e-07
204466.07	3.3174544e-07	3.3174574e-07	3.3174576e-07
206361.78	3.2441796e-07	3.2441826e-07	3.2441828e-07
208275.06	3.172776e-07	3.1727788e-07	3.172779e-07
210206.09	3.1032029e-07	3.1032056e-07	3.1032058e-07
212155.02	3.0354137e-07	3.0354164e-07	3.0354166e-07
214122.02	2.9693585e-07	2.9693611e-07	2.9693614e-07
216107.25	2.9049855e-07	2.904988e-07	2.9049882e-07
218110.89	2.8422425e-07	2.8422449e-07	2.8422451e-07
220133.11	2.781078e-07	2.7810804e-07	2.7810806e-07
222174.08	2.7214417e-07	2.7214439e-07	2.7214441e-07
224233.97	2.6632845e-07	2.6632867e-07	2.6632869e-07
226312.96	2.6065594e-07	2.6065615e-07	2.6065617e-07
228411.22	2.5512211e-07	2.5512231e-07	2.5512233e-07
230528.94	2.4972264e-07	2.4972284e-07	2.4972285e-07
232666.29	2.4445342e-07	2.4445361e-07	2.4445362e-07
234823.46	2.3931053e-07	2.3931071e-07	2.3931073e-07
237000.63	2.3429027e-07	2.3429044e-07	2.3429046e-07
239197.98	2.2938913e-07	2.293893e-07	2.2938931e-07
241415.71	2.2460382e-07	2.2460398e-07	2.2460399e-07
243654	2.1993123e-07	2.1993138e-07	2.199314e-07
245913.04	2.1536846e-07	2.1536861e-07	2.1536862e-07
248193.03	2.1091282e-07	2.1091296e-07	2.1091297e-07
250494.15	2.065618e-07	2.0656193e-07	2.0656194e-07
252816.61	2.0231307e-07	2.0231319e-07	2.0231321e-07
255160.61	1.9816452e-07	1.9816463e-07	1.9816465e-07
257526.33	1.9411418e-07	1.9411429e-07	1.941143e-07
259913.99	1.9016026e-07	1.9016036e-07	1.9016038e-07
262323.79	1.863011e-07	1.8630119e-07	1.863012e-07
264755.93	1.8253511e-07	1.825352e-07	1.8253521e-07
267210.62	1.7886077e-07	1.7886085e-07	1.7886087e-07
269688.06	1.7527653e-07	1.752766e-07	1.7527662e-07
272188.48	1.7178071e-07	1.7178078e-07	1.717808e-07
274712.08	1.6837146e-07	1.6837154e-07	1.6837155e-07
277259.08	1.6504663e-07	1.6504671e-07	1.6504672e-07
279829.69	1.6180368e-07	1.6180376e-07	1.6180378e-07
282424.13	1.5863965e-07	1.5863974e-07	1.5863975e-07
285042.63	1.5555112e-07	1.5555122e-07	1.5555124e-07
287685.41	1.5253429e-07	1.525344e-07	1.5253442e-07
290352.69	1.4958505e-07	1.4958517e-07	1.495852e-07
293044.7	1.4669916e-07	1.4669931e-07	1.4669934e-07
295761.67	1.4387249e-07	1.4387266e-07	1.4387269e-07
298503.82	1.4110113e-07	1.4110132e-07	1.4110135e-07
301271.41	1.3838163e-07	1.3838186e-07	1.3838189e-07
304064.65	1.3571112e-07	1.3571137e-07	1.357114e-07
306883.79	1.3308729e-07	1.3308756e-07	1.330876e-07
309729.07	1.3050844e-07	1.3050874e-07	1.3050878e-07
312600.72	1.279734e-07	1.2797372e-07	1.2797376e-07
315499.01	1.254814e-07	1.2548174e-07	1.2548178e-07
318424.16	1.2303201e-07	1.2303236e-07	1.230324e-07
321376.43	1.2062499e-07	1.2062535e-07	1.2062539e-07
324356.08	1.1826022e-07	1.1826059e-07	1.1826063e-07
327363.35	1.1593764e-07	1.1593802e-07	1.1593806e-07
330398.51	1.1365719e-07	1.1365757e-07	1.1365761e-07
333461.8	1.1141874e-07	1.1141912e-07	1.1141916e-07
336553.5	1.0922213e-07	1.0922251e-07	1.0922255e-07
339673.86	1.0706713e-07	1.0706751e-07	1.0706755e-07
342823.15	1.0495344e-07	1.0495381e-07	1.0495384e-07
346001.64	1.0288067e-07	1.0288104e-07	1.0288108e-07
349209.6	1.0084843e-07	1.0084878e-07	1.0084882e-07
352447.3	9.885622e-08	9.885657e-08	9.8856606e-08
355715.02	9.6903549e-08	9.690389e-08	9.6903926e-08
359013.04	9.4989873e-08	9.4990204e-08	9.4990239e-08
362341.63	9.3114629e-08	9.3114951e-08	9.3114986e-08
365701.09	9.1277244e-08	9.1277555e-08	9.1277589e-08
369091.69	8.9477131e-08	8.9477432e-08	8.9477464e-08
372513.73	8.7713702e-08	8.7713992e-08	8.7714024e-08
375967.5	8.598637e-08	8.5986649e-08	8.5986679e-08
379453.28	8.4294551e-08	8.4294818e-08	8.4294848e-08
382971.39	8.2637668e-08	8.2637923e-08	8.2637952e-08
386522.12	8.1015152e-08	8.1015395e-08	8.1015423e-08
390105.76	7.9426443e-08	7.9426673e-08	7.94267e-08
393722.63	7.7870989e-08	7.7871207e-08	7.7871233e-08
397373.04	7.6348249e-08	7.6348454e-08	7.6348479e-08
401057.29	7.4857688e-08	7.4857879e-08	7.4857903e-08
404775.7	7.3398774e-08	7.3398952e-08	7.3398975e-08
408528.58	7.1970981e-08	7.1971146e-08	7.1971167e-08
412316.26	7.057378e-08	7.0573931e-08	7.0573951e-08
416139.06	6.9206637e-08	6.9206775e-08	6.9206794e-08
419997.29	6.7869012e-08	6.7869136e-08	6.7869153e-08
423891.31	6.6560348e-08	6.6560458e-08	6.6560474e-08
427821.42	6.5280071e-08	6.5280168e-08	6.5280183e-08
431787.97	6.4027587e-08	6.402767e-08	6.4027684e-08
435791.3	6.2802272e-08	6.2802342e-08	6.2802355e-08
439831.75	6.1603477e-08	6.1603534e-08	6.1603545e-08
443909.65	6.0430518e-08	6.0430563e-08	6.0430574e-08
448025.37	5.9282685e-08	5.9282718e-08	5.9282728e-08
452179.24	5.8159236e-08	5.8159257e-08	5.8159266e-08
456371.63	5.7059404e-08	5.7059414e-08	5.7059422e-08
460602.88	5.5982404e-08	5.5982404e-08	5.598241e-08
464873.37	5.4927438e-08	5.4927427e-08	5.4927433e-08
469183.45	5.3893706e-08	5.3893684e-08	5.389369e-08
473533.49	5.2880414e-08	5.2880382e-08	5.2880387e-08
477923.86	5.1886789e-08	5.1886746e-08	5.188675e-08
482354.94	5.0912083e-08	5.0912028e-08	5.0912031e-08
486827.1	4.9955588e-08	4.995552e-08	4.9955523e-08
491340.73	4.9016641e-08	4.9016558e-08	4.901656e-08
495896.2	4.809463e-08	4.809453e-08	4.8094532e-08
500493.91	4.7189e-08	4.7188881e-08	4.7188882e-08
505134.25	4.6299252e-08	4.6299112e-08	4.6299111e-08
509817.61	4.5424945e-08	4.542478e-08	4.5424778e-08
514544.39	4.4565692e-08	4.4565499e-08	4.4565496e-08
519314.99	4.3721156e-08	4.372093e-08	4.3720926e-08
524129.83	4.2891044e-08	4.2890783e-08	4.2890776e-08
528989.31	4.2075104e-08	4.2074804e-08	4.2074796e-08
533893.84	4.1273118e-08	4.1272775e-08	4.1272764e-08
538843.84	4.0484894e-08	4.0484503e-08	4.048449e-08
543839.74	3.9710261e-08	3.970982e-08	3.9709804e-08
548881.96	3.8949064e-08	3.894857e-08	3.8948551e-08
553970.93	3.8201162e-08	3.8200611e-08	3.8200589e-08
559107.08	3.7466417e-08	3.7465808e-08	3.7465783e-08
564290.85	3.6744699e-08	3.6744029e-08	3.6744001e-08
569522.68	3.6035878e-08	3.6035146e-08	3.6035114e-08
574803.02	3.5339822e-08	3.5339028e-08	3.5338992e-08
580132.31	3.4656398e-08	3.4655543e-08	3.4655503e-08
585511.02	3.398547e-08	3.3984554e-08	3.3984512e-08
590939.59	3.3326897e-08	3.3325924e-08	3.3325878e-08
596418.49	3.2680536e-08	3.2679508e-08	3.2679458e-08
601948.2	3.2046236e-08	3.2045158e-08	3.2045105e-08
607529.17	3.1423844e-08	3.1422722e-08	3.1422666e-08
613161.88	3.0813203e-08	3.0812043e-08	3.0811985e-08
618846.82	3.0214152e-08	3.0212962e-08	3.0212902e-08
624584.47	2.9626526e-08	2.9625315e-08	2.9625253e-08
630375.32	2.9050158e-08	2.9048936e-08	2.9048873e-08
636219.85	2.8484878e-08	2.8483655e-08	2.8483592e-08
642118.57	2.7930514e-08	2.7929303e-08	2.792924e-08
648071.98	2.7386894e-08	2.7385705e-08	2.7385644e-08
654080.59	2.6853843e-08	2.685269e-08	2.6852631e-08
660144.91	2.6331186e-08	2.6330082e-08	2.6330025e-08
666265.45	2.581875e-08	2.5817706e-08	2.5817654e-08
672442.74	2.531636e-08	2.5315388e-08	2.5315341e-08
678677.31	2.4823842e-08	2.4822954e-08	2.4822912e-08
684969.67	2.4341024e-08	2.434023e-08	2.4340195e-08
691320.38	2.3867734e-08	2.3867043e-08	2.3867016e-08
697729.96	2.3403803e-08	2.3403223e-08	2.3403204e-08
704198.98	2.2949063e-08	2.2948599e-08	2.2948589e-08
710727.97	2.2503348e-08	2.2503004e-08	2.2503004e-08
717317.49	2.2066493e-08	2.2066272e-08	2.2066282e-08
723968.11	2.1638339e-08	2.163824e-08	2.1638261e-08
730680.4	2.1218725e-08	2.1218746e-08	2.1218777e-08
737454.91	2.0807495e-08	2.0807631e-08	2.0807673e-08
744292.23	2.0404495e-08	2.0404739e-08	2.0404792e-08
751192.95	2.0009573e-08	2.0009917e-08	2.000998e-08
758157.65	1.9622579e-08	1.9623013e-08	1.9623086e-08
765186.92	1.9243367e-08	1.9243879e-08	1.9243962e-08
772281.36	1.8871792e-08	1.8872369e-08	1.8872461e-08
779441.58	1.8507713e-08	1.8508341e-08	1.850844e-08
786668.18	1.8150989e-08	1.8151654e-08	1.815176e-08
793961.78	1.7801482e-08	1.780217e-08	1.7802281e-08
801323.01	1.7459058e-08	1.7459754e-08	1.745987e-08
808752.49	1.7123583e-08	1.7124272e-08	1.7124392e-08
816250.85	1.6794925e-08	1.6795596e-08	1.6795717e-08
823818.73	1.6472955e-08	1.6473595e-08	1.6473717e-08
831456.78	1.6157545e-08	1.6158144e-08	1.6158265e-08
839165.64	1.584857e-08	1.5849119e-08	1.5849237e-08
846945.98	1.5545905e-08	1.5546397e-08	1.5546511e-08
854798.45	1.5249428e-08	1.5249858e-08	1.5249967e-08
862723.73	1.4959019e-08	1.4959384e-08	1.4959486e-08
870722.48	1.4674557e-08	1.4674857e-08	1.4674952e-08
878795.4	1.4395927e-08	1.4396162e-08	1.4396249e-08
886943.17	1.4123012e-08	1.4123186e-08	1.4123263e-08
895166.47	1.3855697e-08	1.3855816e-08	1.3855883e-08
903466.02	1.359387e-08	1.3593942e-08	1.3593998e-08
911842.52	1.3337421e-08	1.3337454e-08	1.3337498e-08
920296.68	1.3086239e-08	1.3086244e-08	1.3086276e-08
928829.23	1.2840216e-08	1.2840206e-08	1.2840225e-08
937440.88	1.2599247e-08	1.2599233e-08	1.259924e-08
946132.38	1.2363227e-08	1.2363223e-08	1.2363217e-08
954904.46	1.2132053e-08	1.2132072e-08	1.2132054e-08
963757.87	1.1905623e-08	1.1905679e-08	1.1905649e-08
972693.36	1.1683838e-08	1.1683944e-08	1.1683902e-08
981711.7	1.14666e-08	1.1466768e-08	1.1466715e-08
990813.66	1.1253813e-08	1.1254053e-08	1.1253991e-08
1000000	1.1045382e-08	1.1045705e-08	1.1045633e-08


==> graphics/data/butterfly_dampingOpt_r10_N200_1e4to1e6_error.dat <==
10000	0.0012916853	0.0012916833	0.238798
10092.715	0.0013292653	0.0013292633	0.23902676
10186.29	0.0013827335	0.0013827314	0.2405296
10280.732	0.001463904	0.0014639017	0.2442248
10376.05	0.0015992465	0.0015992442	0.25206123
10472.252	0.0018573398	0.0018573375	0.26877716
10569.346	0.0023718901	0.0023718922	0.30603437
10667.339	0.0016226088	0.0016226155	0.2422598
10766.242	0.00040369815	0.00040369648	0.045797666
10866.061	0.00044287818	0.00044287677	0.10368495
10966.806	0.0005931027	0.00059310144	0.12567887
11068.485	0.00068775669	0.0006877554	0.13507935
11171.107	0.00074905261	0.00074905125	0.1391167
11274.68	0.00079108353	0.00079108212	0.14040007
11379.213	0.00082121783	0.00082121636	0.14008348
11484.715	0.00084352099	0.00084351948	0.13875526
11591.196	0.00086038908	0.00086038753	0.13674838
11698.664	0.00087331279	0.0008733112	0.13426756
11807.128	0.00088326041	0.00088325878	0.13144748
11916.598	0.00089088227	0.00089088061	0.12838214
12027.083	0.00089662711	0.00089662542	0.12514045
12138.593	0.0009008071	0.00090080538	0.12177502
12251.136	0.00090363992	0.00090363817	0.11832718
12364.722	0.00090527251	0.00090527072	0.1148298
12479.362	0.00090579814	0.00090579633	0.11130881
12595.065	0.00090526591	0.00090526406	0.1077838
12711.84	0.00090368467	0.00090368279	0.10426807
12829.698	0.00090102439	0.00090102247	0.10076817
12948.649	0.00089721458	0.00089721262	0.097283207
13068.702	0.00089213838	0.00089213638	0.093803854
13189.869	0.00088562388	0.00088562184	0.090311127
13312.159	0.00087743111	0.00087742902	0.086774979
13435.583	0.00086722935	0.00086722721	0.083152634
13560.151	0.00085457134	0.00085456916	0.079386583
13685.874	0.00083885165	0.00083884942	0.075402193
13812.763	0.00081925071	0.00081924844	0.071104903
13940.828	0.0007946626	0.0007946603	0.066377315
14070.081	0.00076360034	0.00076359805	0.061077288
14200.532	0.00072409143	0.00072408918	0.055040301
14332.192	0.0006736	0.00067359791	0.048094668
14465.073	0.00060906587	0.00060906418	0.040112565
14599.187	0.00052728712	0.0005272864	0.031166042
14734.543	0.00042608759	0.00042608943	0.022056879
14871.155	0.00030726354	0.00030727356	0.016237039
15009.033	0.00018579982	0.00018583669	0.019786374
15148.189	0.00013785203	0.00013785207	0.030127976
15288.636	0.00023578534	0.00023577778	0.042116692
15430.385	0.00037232048	0.00037231835	0.05447149
15573.448	0.00050934295	0.00050934403	0.071663338
15717.837	0.0006129921	0.00061299566	0.10924823
15863.565	0.0005391715	0.00053916923	0.11283982
16010.645	0.0005859776	0.00058597493	0.087641378
16159.088	0.00064690597	0.00064690408	0.077190594
16308.907	0.00069205591	0.00069205445	0.071849497
16460.115	0.00072537365	0.00072537242	0.068100776
16612.725	0.00075038472	0.00075038363	0.06489171
16766.75	0.00076939393	0.00076939291	0.061875024
16922.204	0.00078394137	0.00078394039	0.058934458
17079.098	0.00079509393	0.00079509297	0.056039981
17237.447	0.00080361299	0.00080361203	0.05319784
17397.264	0.00081005412	0.00081005316	0.050431871
17558.563	0.00081483064	0.00081482967	0.047776211
17721.358	0.00081825448	0.0008182535	0.045272401
17885.662	0.00082056471	0.00082056371	0.042968019
18051.489	0.00082194679	0.00082194578	0.040915407
18218.853	0.00082254595	0.00082254491	0.039169586
18387.77	0.00082247735	0.0008224763	0.037784738
18558.252	0.00082183301	0.00082183194	0.036809061
18730.315	0.00082068699	0.0008206859	0.036278576
18903.974	0.00081909964	0.00081909853	0.036211359
19079.242	0.00081712021	0.00081711908	0.036604123
19256.136	0.00081478935	0.00081478821	0.037432519
19434.669	0.0008121405	0.00081213934	0.038655086
19614.858	0.00080920219	0.00080920101	0.040219338
19796.718	0.00080599783	0.00080599662	0.042068055
19980.263	0.00080254709	0.00080254587	0.044144326
20165.51	0.00079886697	0.00079886573	0.046394836
20352.475	0.00079497166	0.0007949704	0.048771533
20541.173	0.00079087373	0.00079087245	0.05123214
20731.621	0.00078658379	0.00078658248	0.053739976
20923.835	0.000782111	0.00078210968	0.056263433
21117.83	0.00077746371	0.00077746236	0.058775343
21313.625	0.00077264874	0.00077264737	0.061252349
21511.234	0.00076767337	0.00076767197	0.063674343
21710.676	0.00076254344	0.00076254202	0.066023996
21911.967	0.00075726471	0.00075726326	0.068286361
22115.124	0.00075184237	0.0007518409	0.070448565
22320.165	0.00074628242	0.00074628092	0.072499557
22527.106	0.00074059052	0.00074058899	0.074429915
22735.967	0.00073477259	0.00073477102	0.076231688
22946.764	0.0007288355	0.0007288339	0.07789828
23159.515	0.00072278694	0.00072278531	0.07942435
23374.239	0.00071663578	0.00071663411	0.080805736
23590.953	0.00071039222	0.00071039051	0.082039395
23809.677	0.00070406942	0.00070406766	0.083123349
24030.429	0.00069768301	0.00069768121	0.08405664
24253.227	0.00069125313	0.00069125128	0.084839284
24478.092	0.00068480518	0.00068480327	0.085472223
24705.041	0.00067837218	0.00067837022	0.085957251
24934.094	0.00067199784	0.00067199583	0.086296893
25165.271	0.00066574059	0.00066573852	0.086494162
25398.591	0.00065968012	0.000659678	0.086552074
25634.074	0.00065392599	0.00065392386	0.086472567
25871.741	0.00064863486	0.00064863275	0.086254056
26111.611	0.00064402699	0.00064402501	0.085885549
26353.705	0.00064041322	0.00064041159	0.085331567
26598.044	0.00063819727	0.00063819653	0.084490187
26844.648	0.00063770454	0.000637706	0.08306402
27093.539	0.00063801064	0.00063801783	0.080120212
27344.737	0.00063036932	0.00063039057	0.072575629
27598.264	0.00057628227	0.00057631366	0.053243643
27854.142	0.00046696653	0.00046695229	0.034944874
28112.392	0.00042573556	0.00042571608	0.044469252
28373.036	0.00042874565	0.00042873772	0.053251191
28636.097	0.00043417815	0.00043417553	0.057304269
28901.597	0.00043545799	0.00043545739	0.058838789
29169.559	0.0004331159	0.00043311607	0.059052299
29440.005	0.00042817528	0.00042817573	0.058507762
29712.958	0.00042137708	0.0004213776	0.05748736
29988.442	0.00041320499	0.00041320549	0.056144831
30266.481	0.00040397326	0.00040397372	0.054570647
30547.097	0.0003938909	0.0003938913	0.052821798
30830.315	0.00038309987	0.0003831002	0.050936376
31116.158	0.00037169922	0.00037169948	0.048941215
31404.652	0.00035975901	0.00035975921	0.046856102
31695.821	0.00034733007	0.00034733021	0.044696228
31989.689	0.00033444964	0.00033444973	0.042473669
32286.282	0.00032114541	0.00032114545	0.040198329
32585.625	0.00030743844	0.00030743844	0.037878545
32887.743	0.00029334472	0.00029334469	0.035521512
33192.662	0.00027887692	0.00027887685	0.033133587
33500.408	0.00026404535	0.00026404526	0.030720524
33811.008	0.00024885906	0.00024885893	0.02828769
34124.487	0.00023332672	0.00023332658	0.025840272
34440.873	0.00021745767	0.00021745752	0.023383548
34760.192	0.0002012633	0.00020126315	0.020923258
35082.471	0.00018475894	0.0001847588	0.018466208
35407.739	0.00016796676	0.00016796665	0.016021338
35736.022	0.00015092061	0.00015092055	0.013601723
36067.35	0.00013367534	0.00013367535	0.011228649
36401.748	0.00011632299	0.00011632315	0.0089403072
36739.248	9.9028839e-05	9.9029232e-05	0.0068107906
37079.876	8.2108414e-05	8.2109204e-05	0.0049854561
37423.663	6.6212313e-05	6.6213736e-05	0.0036793776
37770.637	5.2760853e-05	5.2762988e-05	0.0028363175
38120.828	4.4648054e-05	4.4649812e-05	0.0022483906
38474.266	4.5485331e-05	4.5485212e-05	0.0045508306
38830.98	5.5398682e-05	5.5397798e-05	0.0082072281
39191.002	7.110825e-05	7.1107606e-05	0.011531039
39554.362	8.9988746e-05	8.9988479e-05	0.014532935
39921.091	0.00011075206	0.00011075209	0.017376222
40291.22	0.00013281276	0.00013281301	0.020160434
40664.781	0.0001558984	0.00015589881	0.022946226
41041.805	0.00017988485	0.00017988538	0.025782477
41422.325	0.00020472636	0.00020472695	0.028724658
41806.372	0.00023042451	0.00023042511	0.03185317
42193.981	0.00025700237	0.00025700285	0.035300316
42585.183	0.00028445202	0.00028445217	0.039293551
42980.012	0.00031255183	0.00031255119	0.044200427
43378.502	0.00034026838	0.00034026646	0.050403627
43780.686	0.00036475423	0.00036475208	0.057320089
44186.6	0.00038392174	0.00038392305	0.061845997
44596.276	0.00040370534	0.0004037093	0.062122565
45009.751	0.00042917678	0.00042918005	0.061032388
45427.06	0.00045852763	0.00045852963	0.060737198
45848.238	0.00048961695	0.00048961808	0.061453054
46273.32	0.00052156413	0.00052156478	0.062898598
46702.344	0.00055409569	0.00055409607	0.064827714
47135.345	0.00058714651	0.00058714674	0.06708595
47572.361	0.00062071615	0.00062071629	0.069583249
48013.429	0.0006548219	0.000654822	0.072268274
48458.586	0.00068948362	0.0006894837	0.07511256
48907.871	0.00072471849	0.00072471855	0.078101502
49361.321	0.00076054079	0.00076054085	0.08122926
49818.975	0.00079696085	0.00079696091	0.084495856
50280.873	0.00083398558	0.00083398565	0.087905492
50747.052	0.00087161789	0.00087161796	0.091465578
51217.554	0.00090985723	0.00090985731	0.09518618
51692.419	0.0009486988	0.00094869888	0.099079729
52171.686	0.00098813359	0.00098813367	0.10316091
52655.396	0.0010281476	0.0010281477	0.10744666
53143.592	0.001068721	0.0010687211	0.1119563
53636.313	0.0011098269	0.0011098269	0.11671169
54133.603	0.0011514307	0.0011514308	0.12173753
54635.504	0.0011934881	0.0011934882	0.12706166
55142.057	0.001235943	0.0012359431	0.13271554
55653.308	0.0012787256	0.0012787257	0.13873473
56169.298	0.0013217489	0.001321749	0.14515958
56690.073	0.0013649058	0.0013649058	0.15203598
57215.676	0.0014080645	0.0014080646	0.15941631
57746.152	0.0014510649	0.001451065	0.1673606
58281.546	0.0014937137	0.0014937138	0.17593794
58821.904	0.0015357838	0.0015357839	0.18522815
59367.272	0.0015770198	0.0015770198	0.1953239
59917.697	0.0016171625	0.0016171625	0.20633325
60473.224	0.0016560208	0.0016560208	0.2183828
61033.903	0.0016936538	0.0016936537	0.23162148
61599.78	0.0017308075	0.0017308073	0.24622513
62170.903	0.0017698831	0.0017698828	0.26240165
62747.321	0.001816704	0.0018167036	0.28039575
63329.084	0.0018819248	0.0018819244	0.30049019
63916.241	0.0019747989	0.0019747988	0.32299899
64508.841	0.0020788939	0.0020788941	0.34826024
65106.936	0.0021440546	0.0021440551	0.3766677
65710.575	0.0021481029	0.0021481036	0.40871781
66319.812	0.0021197407	0.0021197413	0.4449498
66934.697	0.0020833454	0.0020833457	0.48580733
67555.283	0.0020433832	0.0020433829	0.53147566
68181.623	0.0020003127	0.0020003116	0.58161189
68813.77	0.0019614312	0.0019614294	0.6348958
69451.778	0.0019464404	0.0019464381	0.68843834
70095.701	0.0019881606	0.001988159	0.73732458
70745.594	0.0021204041	0.0021204046	0.77493646
71401.513	0.002353035	0.0023530379	0.79474347
72063.513	0.0026594287	0.0026594329	0.79317581
72731.651	0.0029937437	0.0029937478	0.77152692
73405.984	0.0033169843	0.0033169875	0.7351177
74086.568	0.003608679	0.0036086815	0.6905809
74773.463	0.0038641889	0.0038641905	0.64353211
75466.726	0.0040874401	0.0040874412	0.59769316
76166.417	0.0042852508	0.0042852515	0.5550751
76872.595	0.0044644154	0.0044644158	0.51651512
77585.321	0.0046306819	0.0046306822	0.48216854
78304.654	0.0047886631	0.0047886632	0.45184694
79030.657	0.0049421195	0.0049421196	0.42521972
79763.391	0.0050943792	0.0050943794	0.40192478
80502.918	0.0052488418	0.005248842	0.38162598
81249.302	0.005409616	0.0054096163	0.36404314
82002.606	0.0055824125	0.005582413	0.34896986
82762.895	0.0057758851	0.0057758858	0.33628881
83530.232	0.0060036897	0.0060036908	0.3259901
84304.684	0.0062875422	0.0062875438	0.31819511
85086.316	0.0066612758	0.0066612779	0.31318114
85875.195	0.0071747657	0.0071747684	0.31138557
86671.388	0.0078937174	0.0078937207	0.31333167
87474.963	0.0088867773	0.008886781	0.31936639
88285.988	0.010190335	0.010190339	0.32910955
89104.533	0.011757428	0.011757431	0.34080022
89930.667	0.013434369	0.01343437	0.35133625
90764.461	0.01501275	0.01501275	0.35773208
91605.985	0.01632197	0.016321968	0.35893888
92455.311	0.017286106	0.017286104	0.35603184
93312.512	0.017933839	0.017933836	0.35092309
94177.66	0.018366373	0.01836637	0.34523592
95050.83	0.018699208	0.018699206	0.33996427
95932.095	0.019021566	0.019021563	0.33558536
96821.531	0.019388677	0.019388675	0.33226355
97719.213	0.019830826	0.019830824	0.33000456
98625.218	0.020364156	0.020364155	0.32874559
99539.623	0.020998226	0.020998224	0.32840117
100462.51	0.021740391	0.021740389	0.32888438
101393.95	0.022598157	0.022598156	0.33011549
102334.02	0.023580438	0.023580437	0.33202476
103282.81	0.024698247	0.024698246	0.33455257
104240.4	0.025965114	0.025965112	0.33764866
105206.87	0.027397315	0.027397314	0.34127093
106182.29	0.029013905	0.029013904	0.34538438
107166.76	0.030836397	0.030836396	0.34996008
108160.36	0.032887787	0.032887786	0.35497434
109163.17	0.035190357	0.035190355	0.36040792
110175.28	0.037761285	0.037761284	0.36624524
111196.77	0.040604566	0.040604565	0.37247324
112227.74	0.043697204	0.043697203	0.37907969
113268.26	0.046967839	0.046967838	0.38605045
114318.43	0.050268592	0.050268591	0.3933652
115378.33	0.053349046	0.053349045	0.4009926
116448.06	0.055855894	0.055855893	0.40888774
117527.71	0.057392328	0.057392328	0.41699763
118617.37	0.057648145	0.057648144	0.42527813
119717.13	0.05654144	0.056541439	0.43371423
120827.09	0.054264347	0.054264346	0.44232663
121947.34	0.051191266	0.051191266	0.45115772
123077.98	0.047727507	0.047727506	0.46025015
124219.1	0.044200471	0.04420047	0.46963377
125370.8	0.040825629	0.040825629	0.4793239
126533.18	0.037721413	0.037721413	0.48932554
127706.33	0.034939273	0.034939273	0.49963826
128890.36	0.032490179	0.032490179	0.51025979
130085.37	0.030362009	0.030362008	0.52118786
131291.46	0.028528398	0.028528397	0.53242086
132508.73	0.026951655	0.026951653	0.54395747
133737.29	0.025583184	0.025583182	0.55579558
134977.23	0.024365508	0.024365507	0.56793101
136228.68	0.023239064	0.023239063	0.580357
137491.72	0.022153246	0.022153245	0.59306541
138766.48	0.021076423	0.021076421	0.6060491
140053.05	0.019998908	0.019998907	0.61930421
141351.56	0.01892777	0.018927768	0.63283073
142662.1	0.017877799	0.017877798	0.64663168
143984.8	0.016863829	0.016863827	0.66071159
145319.75	0.015896693	0.015896691	0.67507541
146667.09	0.014982341	0.014982338	0.68972784
148026.91	0.01412262	0.014122617	0.70467315
149399.35	0.013316546	0.013316544	0.71991517
150784.5	0.012561461	0.012561458	0.73545741
152182.51	0.011853883	0.011853879	0.75130316
153593.47	0.011190065	0.011190061	0.76745554
155017.51	0.010566335	0.010566331	0.78391763
156454.76	0.0099792789	0.0099792744	0.80069245
157905.33	0.0094258352	0.0094258303	0.81778302
159369.35	0.0089033365	0.0089033312	0.83519234
160846.95	0.0084095214	0.0084095157	0.85292345
162338.24	0.0079425345	0.0079425286	0.87097938
163843.36	0.0075009231	0.0075009171	0.88936317
165362.44	0.0070836356	0.0070836297	0.90807788
166895.6	0.0066900256	0.0066900201	0.92712654
168442.98	0.0063198607	0.0063198559	0.94651218
170004.7	0.005973335	0.0059733314	0.96623782
171580.9	0.0056510832	0.0056510811	0.98630643
173171.71	0.0053541885	0.0053541883	1.006721
174777.28	0.0050841807	0.0050841825	1.0274843
176397.73	0.0048430117	0.0048430156	1.0485993
178033.2	0.0046329973	0.0046330032	1.0700688
179683.84	0.004456707	0.0044567146	1.0918954
181349.78	0.0043167905	0.0043167996	1.1140817
183031.17	0.0042157382	0.0042157483	1.1366302
184728.14	0.0041556005	0.0041556113	1.1595434
186440.85	0.0041377128	0.0041377239	1.1828235
188169.44	0.0041624928	0.0041625039	1.2064727
189914.06	0.0042293653	0.0042293762	1.2304929
191674.85	0.0043368374	0.0043368478	1.254886
193451.97	0.0044826977	0.0044827075	1.2796536
195245.56	0.0046642841	0.0046642932	1.3047973
197055.78	0.0048787545	0.0048787629	1.3303182
198882.79	0.0051233139	0.0051233215	1.3562174
200726.73	0.0053953763	0.0053953832	1.3824959
202587.77	0.0056926614	0.0056926676	1.4091541
204466.07	0.0060132384	0.006013244	1.4361923
206361.78	0.0063555328	0.0063555378	1.4636107
208275.06	0.0067183103	0.0067183148	1.491409
210206.09	0.00710065	0.007100654	1.5195867
212155.02	0.007501912	0.0075019156	1.5481428
214122.02	0.0079217062	0.0079217094	1.5770762
216107.25	0.0083598631	0.0083598659	1.6063853
218110.89	0.0088164082	0.0088164107	1.6360682
220133.11	0.0092915395	0.0092915418	1.6661225
222174.08	0.0097856094	0.0097856113	1.6965455
224233.97	0.010299107	0.010299109	1.7273341
226312.96	0.010832647	0.010832649	1.7584846
228411.22	0.011386952	0.011386954	1.7899929
230528.94	0.011962844	0.011962845	1.8218546
232666.29	0.012561227	0.012561229	1.8540647
234823.46	0.013183077	0.013183078	1.8866175
237000.63	0.013829415	0.013829416	1.919507
239197.98	0.014501293	0.014501294	1.9527266
241415.71	0.015199757	0.015199758	1.9862692
243654	0.015925814	0.015925815	2.020127
245913.04	0.016680378	0.016680379	2.0542919
248193.03	0.017464213	0.017464214	2.0887548
250494.15	0.018277851	0.018277852	2.1235064
252816.61	0.019121497	0.019121498	2.1585366
255160.61	0.019994911	0.019994912	2.1938348
257526.33	0.020897271	0.020897272	2.2293897
259913.99	0.021827013	0.021827014	2.2651895
262323.79	0.022781663	0.022781663	2.3012219
264755.93	0.023757656	0.023757656	2.3374738
267210.62	0.024750174	0.024750175	2.3739318
269688.06	0.025753024	0.025753024	2.4105819
272188.48	0.026758576	0.026758576	2.4474095
274712.08	0.02775782	0.02775782	2.4843997
277259.08	0.028740565	0.028740565	2.5215369
279829.69	0.029695817	0.029695818	2.5588052
282424.13	0.030612346	0.030612346	2.5961881
285042.63	0.03147941	0.031479411	2.6336686
287685.41	0.03228759	0.032287591	2.671229
290352.69	0.033029614	0.033029614	2.7088513
293044.7	0.033701067	0.033701068	2.7465164
295761.67	0.034300856	0.034300857	2.784205
298503.82	0.034831355	0.034831356	2.8218969
301271.41	0.035298197	0.035298198	2.8595711
304064.65	0.035709767	0.035709768	2.8972064
306883.79	0.036076474	0.036076475	2.9347809
309729.07	0.036409934	0.036409935	2.9722723
312600.72	0.036722162	0.036722164	3.0096582
315499.01	0.037024883	0.037024885	3.0469158
318424.16	0.037328992	0.037328994	3.0840223
321376.43	0.037644201	0.037644203	3.1209549
324356.08	0.037978843	0.037978845	3.1576908
327363.35	0.038339817	0.038339819	3.1942071
330398.51	0.038732634	0.038732638	3.2304814
333461.8	0.039161534	0.039161538	3.2664911
336553.5	0.039629633	0.039629636	3.302214
339673.86	0.04013909	0.040139094	3.3376282
342823.15	0.040691277	0.040691281	3.3727121
346001.64	0.041286931	0.041286935	3.4074442
349209.6	0.04192629	0.041926295	3.4418038
352447.3	0.042609216	0.042609221	3.4757704
355715.02	0.043335286	0.043335292	3.5093241
359013.04	0.044103881	0.044103888	3.5424454
362341.63	0.044914244	0.044914251	3.5751156
365701.09	0.045765531	0.045765538	3.6073165
369091.69	0.046656848	0.046656855	3.6390307
372513.73	0.047587282	0.047587289	3.6702415
375967.5	0.048555916	0.048555924	3.7009328
379453.28	0.049561846	0.049561854	3.7310898
382971.39	0.050604188	0.050604196	3.760698
386522.12	0.05168208	0.051682089	3.7897441
390105.76	0.052794689	0.052794699	3.8182158
393722.63	0.053941208	0.053941217	3.8461016
397373.04	0.055120852	0.055120862	3.8733911
401057.29	0.056332859	0.056332869	3.9000748
404775.7	0.057576488	0.057576498	3.9261444
408528.58	0.058851014	0.058851024	3.9515923
412316.26	0.060155728	0.060155739	3.9764124
416139.06	0.061489938	0.061489949	4.0005991
419997.29	0.062852967	0.062852979	4.0241483
423891.31	0.064244162	0.064244174	4.0470566
427821.42	0.06566289	0.065662902	4.0693214
431787.97	0.067108552	0.067108564	4.0909414
435791.3	0.068580589	0.068580602	4.1119157
439831.75	0.070078496	0.070078509	4.1322443
443909.65	0.071601826	0.071601839	4.151928
448025.37	0.073150212	0.073150226	4.1709681
452179.24	0.074723374	0.074723388	4.1893663
456371.63	0.076321133	0.076321147	4.2071249
460602.88	0.077943419	0.077943434	4.2242466
464873.37	0.07959028	0.079590294	4.2407342
469183.45	0.081261884	0.081261899	4.2565909
473533.49	0.082958518	0.082958533	4.2718202
477923.86	0.084680586	0.084680602	4.2864257
482354.94	0.086428595	0.08642861	4.3004114
486827.1	0.088203142	0.088203157	4.3137814
491340.73	0.090004901	0.090004917	4.3265402
495896.2	0.091834602	0.091834618	4.3386927
500493.91	0.09369301	0.093693026	4.350244
505134.25	0.095580909	0.095580925	4.3611999
509817.61	0.09749908	0.097499097	4.3715665
514544.39	0.099448289	0.099448306	4.3813503
519314.99	0.10142927	0.10142929	4.3905587
524129.83	0.10344271	0.10344273	4.3991993
528989.31	0.10548926	0.10548928	4.4072803
533893.84	0.10756951	0.10756953	4.4148106
538843.84	0.10968398	0.109684	4.4217992
543839.74	0.11183316	0.11183318	4.4282561
548881.96	0.11401746	0.11401748	4.4341912
553970.93	0.11623726	0.11623727	4.4396151
559107.08	0.11849286	0.11849288	4.4445387
564290.85	0.12078456	0.12078457	4.4489731
569522.68	0.12311257	0.12311259	4.4529298
574803.02	0.1254771	0.12547712	4.4564204
580132.31	0.12787831	0.12787833	4.4594569
585511.02	0.13031634	0.13031636	4.4620511
590939.59	0.1327913	0.13279132	4.4642152
596418.49	0.13530326	0.13530328	4.4659616
601948.2	0.1378523	0.13785232	4.4673024
607529.17	0.14043845	0.14043847	4.46825
613161.88	0.14306173	0.14306175	4.4688169
618846.82	0.14572215	0.14572217	4.4690156
624584.47	0.14841969	0.14841971	4.4688585
630375.32	0.1511543	0.15115432	4.4683579
636219.85	0.15392593	0.15392595	4.4675265
642118.57	0.15673451	0.15673453	4.4663767
648071.98	0.15957992	0.15957994	4.4649208
654080.59	0.16246205	0.16246207	4.4631714
660144.91	0.16538075	0.16538077	4.4611407
666265.45	0.16833584	0.16833586	4.4588412
672442.74	0.17132712	0.17132714	4.4562852
678677.31	0.17435437	0.17435439	4.4534851
684969.67	0.17741734	0.17741736	4.4504531
691320.38	0.18051573	0.18051575	4.4472014
697729.96	0.18364924	0.18364926	4.4437425
704198.98	0.18681752	0.18681754	4.4400883
710727.97	0.1900202	0.19002022	4.4362513
717317.49	0.19325687	0.19325689	4.4322435
723968.11	0.1965271	0.19652712	4.4280771
730680.4	0.19983043	0.19983045	4.4237644
737454.91	0.20316636	0.20316638	4.4193174
744292.23	0.20653438	0.2065344	4.4147482
751192.95	0.20993394	0.20993396	4.4100692
758157.65	0.21336447	0.21336449	4.4052923
765186.92	0.21682539	0.21682541	4.4004297
772281.36	0.22031609	0.2203161	4.3954937
779441.58	0.22383593	0.22383595	4.3904963
786668.18	0.2273843	0.22738432	4.3854497
793961.78	0.23096054	0.23096056	4.3803663
801323.01	0.23456401	0.23456403	4.3752581
808752.49	0.23819405	0.23819407	4.3701374
816250.85	0.24185003	0.24185004	4.3650165
823818.73	0.24553129	0.24553131	4.3599077
831456.78	0.24923721	0.24923723	4.3548233
839165.64	0.25296719	0.25296721	4.3497755
846945.98	0.25672062	0.25672064	4.3447768
854798.45	0.26049695	0.26049696	4.3398395
862723.73	0.26429562	0.26429563	4.3349758
870722.48	0.26811613	0.26811615	4.3301981
878795.4	0.271958	0.27195802	4.3255186
886943.17	0.2758208	0.27582082	4.3209496
895166.47	0.27970413	0.27970414	4.3165032
903466.02	0.28360761	0.28360763	4.3121914
911842.52	0.28753094	0.28753096	4.3080262
920296.68	0.29147384	0.29147386	4.3040194
928829.23	0.29543607	0.29543609	4.3001826
937440.88	0.29941744	0.29941746	4.2965273
946132.38	0.3034178	0.30341781	4.2930647
954904.46	0.30743702	0.30743703	4.2898058
963757.87	0.31147503	0.31147504	4.2867612
972693.36	0.31553178	0.31553179	4.2839415
981711.7	0.31960726	0.31960727	4.2813566
990813.66	0.32370146	0.32370147	4.2790163
1000000	0.32781443	0.32781444	4.27693


==> graphics/data/butterfly_dampingOpt_r10_N200_1e4to1e6_mag.dat <==
10000	0.00022952745	0.00022954509	0.00022954508	0.00022109614
10092.715	0.00023017693	0.0002301956	0.00023019559	0.00021974365
10186.29	0.00023097851	0.00023099865	0.00023099864	0.0002182058
10280.732	0.00023209971	0.00023212217	0.00023212215	0.00021635249
10376.05	0.00023405461	0.00023408126	0.00023408124	0.00021394249
10472.252	0.00023902985	0.00023906618	0.00023906617	0.00021065288
10569.346	0.00026208587	0.00026215403	0.00026215402	0.00020964808
10667.339	0.0002827095	0.00028272552	0.00028272553	0.00026540901
10766.242	0.00024522851	0.00024523031	0.00024523031	0.00024888626
10866.061	0.00023861396	0.00023861874	0.00023861874	0.00023626354
10966.806	0.00023710197	0.00023710892	0.00023710891	0.00023113924
11068.485	0.00023687497	0.0002368834	0.00023688339	0.00022856059
11171.107	0.00023712647	0.00023713598	0.00023713597	0.00022714443
11274.68	0.00023761106	0.00023762142	0.00023762141	0.00022639526
11379.213	0.00023823608	0.00023824713	0.00023824712	0.00022610048
11484.715	0.00023896211	0.00023897376	0.00023897375	0.00022615818
11591.196	0.00023977198	0.00023978416	0.00023978415	0.0002265165
11698.664	0.00024065925	0.00024067192	0.00024067191	0.00022714863
11807.128	0.00024162351	0.00024163665	0.00024163664	0.00022804131
11916.598	0.00024266835	0.00024268194	0.00024268193	0.00022918902
12027.083	0.00024380042	0.00024381445	0.00024381444	0.00023059089
12138.593	0.00024502925	0.00024504373	0.00024504372	0.00023224906
12251.136	0.00024636738	0.00024638231	0.0002463823	0.0002341679
12364.722	0.00024783076	0.00024784615	0.00024784614	0.00023635381
12479.362	0.00024943952	0.0002494554	0.00024945539	0.0002388156
12595.065	0.00025121901	0.0002512354	0.00025123539	0.00024156532
12711.84	0.00025320132	0.00025321825	0.00025321824	0.00024461968
12829.698	0.00025542741	0.00025544493	0.00025544492	0.00024800229
12948.649	0.00025795012	0.00025796826	0.00025796825	0.00025174677
13068.702	0.00026083845	0.00026085728	0.00026085727	0.00025590134
13189.869	0.00026418386	0.00026420344	0.00026420343	0.00026053534
13312.159	0.00026810956	0.00026812998	0.00026812997	0.00026574891
13435.583	0.00027278467	0.00027280602	0.00027280601	0.00027168738
13560.151	0.00027844625	0.00027846864	0.00027846863	0.00027856355
13685.874	0.00028543471	0.00028545828	0.00028545827	0.00028669316
13812.763	0.00029425259	0.00029427751	0.0002942775	0.0002965536
13940.828	0.00030566614	0.00030569259	0.00030569258	0.00030888509
14070.081	0.00032088921	0.00032091745	0.00032091744	0.00032487394
14200.532	0.00034193579	0.00034196611	0.0003419661	0.00034650413
14332.192	0.00037234501	0.0003723778	0.00037237779	0.00037728103
14465.073	0.00041881332	0.0004188491	0.00041884909	0.00042386139
14599.187	0.00049533028	0.00049536979	0.00049536978	0.00050018132
14734.543	0.00063540781	0.00063545243	0.00063545242	0.00063963779
14871.155	0.00093451049	0.00093456316	0.00093456318	0.00093719483
15009.033	0.0016152404	0.001615301	0.0016153012	0.0016142344
15148.189	0.001527491	0.0015275069	0.0015275071	0.0015357969
15288.636	0.000876631	0.00087662335	0.00087662336	0.00088423771
15430.385	0.00060031197	0.00060029803	0.00060029802	0.00060708298
15573.448	0.00047115498	0.00047113966	0.00047113964	0.00047762391
15717.837	0.00040264342	0.00040263019	0.00040263018	0.00040794635
15863.565	0.00036092028	0.00036090996	0.00036090996	0.00036670078
16010.645	0.00033356632	0.00033355595	0.00033355595	0.00034062269
16159.088	0.00031594103	0.00031593136	0.00031593135	0.00032332343
16308.907	0.00030403407	0.00030402539	0.00030402538	0.00031142857
16460.115	0.00029576609	0.00029575846	0.00029575845	0.00030302966
16612.725	0.0002899379	0.00028993128	0.00028993127	0.00029698868
16766.75	0.00028580861	0.00028580293	0.00028580292	0.00029259771
16922.204	0.00028289967	0.00028289486	0.00028289485	0.00028940073
17079.098	0.00028089134	0.00028088732	0.00028088731	0.00028709547
17237.447	0.00027956399	0.0002795607	0.00027956069	0.00028547657
17397.264	0.00027876318	0.00027876055	0.00027876053	0.0002844017
17558.563	0.00027837809	0.00027837606	0.00027837605	0.00028377042
17721.358	0.00027832783	0.00027832635	0.00027832634	0.00028351083
17885.662	0.00027855247	0.00027855151	0.0002785515	0.00028357075
18051.489	0.00027900705	0.00027900657	0.00027900655	0.00028391187
18218.853	0.0002796575	0.00027965745	0.00027965744	0.00028450577
18387.77	0.00028047777	0.00028047813	0.00028047812	0.00028533106
18558.252	0.00028144784	0.00028144858	0.00028144857	0.0002863715
18730.315	0.00028255228	0.00028255338	0.00028255336	0.00028761452
18903.974	0.00028377919	0.00028378063	0.00028378061	0.00028905027
19079.242	0.00028511943	0.00028512119	0.00028512118	0.0002906708
19256.136	0.00028656607	0.00028656813	0.00028656812	0.00029246955
19434.669	0.00028811391	0.00028811626	0.00028811625	0.00029444096
19614.858	0.00028975918	0.00028976181	0.0002897618	0.00029658012
19796.718	0.00029149932	0.00029150221	0.0002915022	0.00029888261
19980.263	0.00029333273	0.00029333588	0.00029333586	0.00030134432
20165.51	0.00029525865	0.00029526206	0.00029526204	0.00030396132
20352.475	0.00029727709	0.00029728074	0.00029728072	0.00030672987
20541.173	0.00029938868	0.00029939256	0.00029939254	0.00030964627
20731.621	0.00030159461	0.00030159873	0.00030159872	0.00031270696
20923.835	0.00030389666	0.00030390101	0.00030390099	0.00031590846
21117.83	0.00030629706	0.00030630164	0.00030630162	0.0003192474
21313.625	0.00030879854	0.00030880335	0.00030880333	0.00032272061
21511.234	0.00031140429	0.00031140933	0.00031140932	0.0003263251
21710.676	0.00031411798	0.00031412325	0.00031412324	0.00033005818
21911.967	0.00031694372	0.00031694923	0.00031694922	0.00033391748
22115.124	0.00031988612	0.00031989187	0.00031989186	0.00033790106
22320.165	0.00032295027	0.00032295628	0.00032295627	0.00034200746
22527.106	0.00032614182	0.00032614809	0.00032614808	0.0003462358
22735.967	0.00032946697	0.0003294735	0.00032947349	0.00035058586
22946.764	0.00033293251	0.00033293933	0.00033293931	0.00035505818
23159.515	0.00033654594	0.00033655306	0.00033655305	0.0003596541
23374.239	0.00034031549	0.00034032294	0.00034032292	0.00036437593
23590.953	0.00034425027	0.00034425806	0.00034425805	0.00036922699
23809.677	0.00034836032	0.00034836849	0.00034836848	0.00037421173
24030.429	0.00035265686	0.00035266545	0.00035266544	0.00037933584
24253.227	0.00035715248	0.00035716153	0.00035716151	0.00038460638
24478.092	0.00036186143	0.000361871	0.00036187098	0.00039003189
24705.041	0.00036680013	0.00036681028	0.00036681027	0.00039562258
24934.094	0.00037198782	0.00037199865	0.00037199864	0.00040139047
25165.271	0.00037744768	0.00037745931	0.00037745929	0.00040734969
25398.591	0.00038320861	0.00038322119	0.00038322117	0.00041351674
25634.074	0.00038930841	0.00038932214	0.00038932212	0.00041991098
25871.741	0.00039579963	0.00039581479	0.00039581477	0.00042655516
26111.611	0.00040276124	0.00040277822	0.00040277821	0.00043347639
26353.705	0.00041032355	0.00041034296	0.00041034294	0.00044070725
26598.044	0.00041872633	0.00041874905	0.00041874904	0.0004482869
26844.648	0.00042846537	0.00042849279	0.00042849277	0.00045625841
27093.539	0.00044067427	0.00044070834	0.00044070833	0.00046463954
27344.737	0.00045779603	0.00045783758	0.00045783757	0.00047323017
27598.264	0.00047972239	0.00047975855	0.00047975855	0.00048089686
27854.142	0.00048620322	0.00048620636	0.00048620634	0.00048760281
28112.392	0.00048224325	0.0004822291	0.00048222907	0.00049689006
28373.036	0.00048522121	0.00048520587	0.00048520584	0.00050776047
28636.097	0.00049308421	0.00049307106	0.00049307103	0.00051930496
28901.597	0.00050348924	0.00050347841	0.00050347838	0.00053147026
29169.559	0.00051552814	0.00051551927	0.00051551924	0.00054435362
29440.005	0.00052888809	0.00052888079	0.00052888076	0.00055807017
29712.958	0.00054349144	0.00054348541	0.00054348538	0.0005727406
29988.442	0.0005593673	0.00055936231	0.00055936228	0.00058849469
30266.481	0.00057660422	0.0005766001	0.00057660007	0.0006054763
30547.097	0.0005953328	0.0005953294	0.00059532937	0.00062384849
30830.315	0.00061572061	0.00061571783	0.0006157178	0.00064379892
31116.158	0.00063797326	0.00063797102	0.00063797099	0.0006655461
31404.652	0.00066233931	0.00066233754	0.0006623375	0.00068934707
31695.821	0.00068911836	0.00068911701	0.00068911697	0.00071550692
31989.689	0.00071867258	0.0007186716	0.00071867156	0.00074439114
32286.282	0.00075144237	0.00075144171	0.00075144167	0.00077644173
32585.625	0.00078796754	0.00078796718	0.00078796715	0.0008121986
32887.743	0.0008289162	0.00082891611	0.00082891607	0.0008523284
33192.662	0.00087512427	0.00087512443	0.00087512439	0.00089766406
33500.408	0.00092765079	0.00092765119	0.00092765114	0.00094925973
33811.008	0.00098785631	0.00098785692	0.00098785687	0.0010084689
34124.487	0.0010575163	0.0010575171	0.001057517	0.0010770571
34440.873	0.0011389889	0.0011389899	0.0011389898	0.0011573692
34760.192	0.0012354689	0.0012354701	0.00123547	0.0012525822
35082.471	0.001351383	0.0013513843	0.0013513843	0.001367099
35407.739	0.0014930205	0.001493022	0.001493022	0.0015071782
35736.022	0.0016695714	0.001669573	0.001669573	0.0016819715
36067.35	0.0018948743	0.0018948761	0.0018948761	0.0019052746
36401.748	0.0021903962	0.0021903982	0.0021903982	0.0021985228
36739.248	0.0025901281	0.0025901303	0.0025901302	0.0025957441
37079.876	0.0031469251	0.0031469273	0.0031469274	0.0031500857
37423.663	0.0039289746	0.0039289768	0.003928977	0.0039307635
37770.637	0.0049338412	0.0049338432	0.0049338438	0.0049371434
38120.828	0.0057247054	0.0057247066	0.0057247076	0.0057272635
38474.266	0.0054442439	0.0054442438	0.0054442447	0.0054288312
38830.98	0.004409386	0.0044093849	0.0044093853	0.0043765522
39191.002	0.0034442071	0.0034442053	0.0034442054	0.0034060753
39554.362	0.0027414425	0.0027414402	0.0027414402	0.0027036671
39921.091	0.0022447446	0.0022447419	0.0022447418	0.0022088611
40291.22	0.0018855757	0.0018855726	0.0018855726	0.0018517787
40664.781	0.0016173995	0.0016173961	0.0016173961	0.0015855226
41041.805	0.0014110028	0.0014109991	0.001410999	0.0013808106
41422.325	0.0012479232	0.0012479191	0.001247919	0.0012191918
41806.372	0.0011161682	0.0011161637	0.0011161636	0.0010887021
42193.981	0.001007702	0.001007697	0.0010076969	0.00098133223
42585.183	0.00091697878	0.00091697321	0.00091697314	0.00089155416
42980.012	0.00084007005	0.00084006387	0.0008400638	0.00081544629
43378.502	0.00077412357	0.00077411711	0.00077411705	0.00075015732
43780.686	0.00071698172	0.00071697621	0.00071697617	0.00069356872
44186.6	0.00066688833	0.00066688558	0.00066688556	0.00064407581
44596.276	0.00062253204	0.0006225319	0.0006225319	0.00060044222
45009.751	0.00058308716	0.00058308807	0.00058308807	0.0005617007
45427.06	0.00054786284	0.00054786387	0.00054786386	0.0005270842
45848.238	0.0005162342	0.00051623501	0.000516235	0.00049597692
46273.32	0.00048768084	0.00048768136	0.00048768135	0.00046787897
46702.344	0.00046177852	0.00046177876	0.00046177875	0.00044238049
47135.345	0.00043817913	0.00043817912	0.00043817911	0.00041914231
47572.361	0.00041659398	0.00041659376	0.00041659375	0.00039788145
48013.429	0.00039678129	0.00039678088	0.00039678087	0.00037835997
48458.586	0.00037853688	0.0003785363	0.00037853629	0.0003603764
48907.871	0.00036168706	0.00036168635	0.00036168634	0.00034375903
49361.321	0.00034608314	0.0003460823	0.00034608229	0.00032836063
49818.975	0.00033159708	0.00033159612	0.00033159611	0.00031405428
50280.873	0.00031811805	0.00031811699	0.00031811698	0.00030072997
50747.052	0.00030554966	0.00030554851	0.0003055485	0.00028829188
51217.554	0.00029380775	0.00029380652	0.00029380651	0.00027665621
51692.419	0.00028281853	0.00028281721	0.0002828172	0.00026574933
52171.686	0.00027251706	0.00027251568	0.00027251567	0.00025550629
52655.396	0.00026284608	0.00026284463	0.00026284462	0.0002458696
53143.592	0.00025375492	0.0002537534	0.00025375339	0.00023678818
53636.313	0.00024519866	0.00024519708	0.00024519707	0.0002282165
54133.603	0.00023713746	0.00023713581	0.0002371358	0.00022011383
54635.504	0.0002295359	0.00022953419	0.00022953418	0.00021244367
55142.057	0.00022236257	0.0002223608	0.00022236079	0.00020517318
55653.308	0.0002155896	0.00021558777	0.00021558776	0.00019827273
56169.298	0.00020919238	0.00020919048	0.00020919047	0.00019171557
56690.073	0.00020314928	0.00020314731	0.0002031473	0.00018547742
57215.676	0.00019744146	0.00019743942	0.00019743941	0.00017953626
57746.152	0.00019205276	0.00019205065	0.00019205064	0.00017387201
58281.546	0.00018696963	0.00018696744	0.00018696743	0.00016846638
58821.904	0.00018218114	0.00018217887	0.00018217886	0.00016330263
59367.272	0.0001776791	0.00017767673	0.00017767673	0.00015836545
59917.697	0.00017345822	0.00017345576	0.00017345575	0.00015364079
60473.224	0.00016951649	0.00016951392	0.00016951391	0.00014911572
61033.903	0.00016585565	0.00016585295	0.00016585295	0.00014477834
61599.78	0.0001624819	0.00016247909	0.00016247909	0.00014061769
62170.903	0.00015940701	0.00015940408	0.00015940408	0.00013662363
62747.321	0.00015664961	0.00015664659	0.00015664658	0.0001327868
63329.084	0.000154237	0.00015423394	0.00015423394	0.00012909851
63916.241	0.00015220682	0.00015220383	0.00015220383	0.0001255507
64508.841	0.00015060884	0.00015060602	0.00015060602	0.0001221359
65106.936	0.00014950961	0.00014950697	0.00014950697	0.00011884713
65710.575	0.0001490021	0.00014899951	0.0001489995	0.00011567793
66319.812	0.00014921088	0.0001492082	0.0001492082	0.00011262225
66934.697	0.00015028615	0.00015028333	0.00015028332	0.00010967444
67555.283	0.00015237919	0.00015237628	0.00015237628	0.00010682922
68181.623	0.00015556381	0.00015556099	0.00015556099	0.00010408168
68813.77	0.0001596265	0.00015962411	0.00015962411	0.00010142717
69451.778	0.00016363504	0.00016363365	0.00016363366	9.8861375e-05
70095.701	0.00016544521	0.00016544563	0.00016544564	9.6380216e-05
70745.594	0.00016217317	0.0001621761	0.00016217611	9.3979872e-05
71401.513	0.00015269855	0.00015270411	0.00015270412	9.1656748e-05
72063.513	0.00013946441	0.00013947203	0.00013947204	8.940746e-05
72731.651	0.00012616754	0.00012617639	0.00012617639	8.7228819e-05
73405.984	0.00011492994	0.00011493933	0.00011493933	8.5117817e-05
74086.568	0.00010614413	0.00010615364	0.00010615364	8.3071616e-05
74773.463	9.9424407e-05	9.9433804e-05	9.94338e-05	8.1087534e-05
75466.726	9.4241683e-05	9.4250855e-05	9.4250851e-05	7.9163037e-05
76166.417	9.0150541e-05	9.0159451e-05	9.0159447e-05	7.7295726e-05
76872.595	8.6826457e-05	8.6835105e-05	8.6835101e-05	7.5483329e-05
77585.321	8.404544e-05	8.4053843e-05	8.4053839e-05	7.3723694e-05
78304.654	8.165562e-05	8.1663799e-05	8.1663796e-05	7.2014781e-05
79030.657	7.9554159e-05	7.9562134e-05	7.9562131e-05	7.0354652e-05
79763.391	7.7670979e-05	7.7678763e-05	7.767876e-05	6.8741467e-05
80502.918	7.5957906e-05	7.5965504e-05	7.5965501e-05	6.7173479e-05
81249.302	7.4381565e-05	7.438897e-05	7.4388967e-05	6.5649024e-05
82002.606	7.2918757e-05	7.2925947e-05	7.2925945e-05	6.4166521e-05
82762.895	7.1553435e-05	7.1560375e-05	7.1560373e-05	6.2724463e-05
83530.232	7.0274692e-05	7.0281336e-05	7.0281334e-05	6.1321415e-05
84304.684	6.9075311e-05	6.9081615e-05	6.9081612e-05	5.9956008e-05
85086.316	6.7950443e-05	6.7956406e-05	6.7956404e-05	5.8626937e-05
85875.195	6.6895856e-05	6.6901613e-05	6.6901611e-05	5.7332956e-05
86671.388	6.5904869e-05	6.5910877e-05	6.5910875e-05	5.6072875e-05
87474.963	6.4963124e-05	6.4970427e-05	6.4970426e-05	5.4845555e-05
88285.988	6.4042137e-05	6.4052457e-05	6.4052456e-05	5.364991e-05
89104.533	6.3098746e-05	6.3113672e-05	6.311367e-05	5.24849e-05
89930.667	6.209293e-05	6.2111893e-05	6.2111891e-05	5.1349529e-05
90764.461	6.1019492e-05	6.1038657e-05	6.1038655e-05	5.0242843e-05
91605.985	5.9916277e-05	5.9931011e-05	5.9931008e-05	4.9163929e-05
92455.311	5.8833672e-05	5.8841985e-05	5.8841983e-05	4.811191e-05
93312.512	5.7804438e-05	5.7807298e-05	5.7807296e-05	4.7085948e-05
94177.66	5.6839338e-05	5.6838809e-05	5.6838806e-05	4.6085235e-05
95050.83	5.5936196e-05	5.5934028e-05	5.5934025e-05	4.5108999e-05
95932.095	5.5088153e-05	5.508544e-05	5.5085437e-05	4.4156497e-05
96821.531	5.4287929e-05	5.4285245e-05	5.4285242e-05	4.3227013e-05
97719.213	5.3529346e-05	5.3526946e-05	5.3526943e-05	4.2319863e-05
98625.218	5.2807597e-05	5.2805564e-05	5.2805561e-05	4.1434387e-05
99539.623	5.2119067e-05	5.211739e-05	5.2117387e-05	4.0569949e-05
100462.51	5.1461068e-05	5.1459686e-05	5.1459683e-05	3.9725938e-05
101393.95	5.0831601e-05	5.083042e-05	5.0830417e-05	3.8901767e-05
102334.02	5.0229172e-05	5.0228071e-05	5.0228069e-05	3.8096868e-05
103282.81	4.9652657e-05	4.9651491e-05	4.9651488e-05	3.7310695e-05
104240.4	4.9101213e-05	4.9099803e-05	4.9099801e-05	3.6542723e-05
105206.87	4.8574215e-05	4.8572341e-05	4.8572339e-05	3.5792444e-05
106182.29	4.8071208e-05	4.8068595e-05	4.8068593e-05	3.5059368e-05
107166.76	4.7591886e-05	4.7588186e-05	4.7588183e-05	3.4343023e-05
108160.36	4.7136069e-05	4.7130837e-05	4.7130835e-05	3.3642952e-05
109163.17	4.6703696e-05	4.6696364e-05	4.6696362e-05	3.2958716e-05
110175.28	4.629482e-05	4.6284661e-05	4.6284659e-05	3.2289889e-05
111196.77	4.5909594e-05	4.5895694e-05	4.5895691e-05	3.163606e-05
112227.74	4.5548252e-05	4.5529497e-05	4.5529495e-05	3.0996832e-05
113268.26	4.5211058e-05	4.5186171e-05	4.5186169e-05	3.0371821e-05
114318.43	4.4898205e-05	4.4865882e-05	4.486588e-05	2.9760655e-05
115378.33	4.4609654e-05	4.456886e-05	4.4568858e-05	2.9162975e-05
116448.06	4.4344968e-05	4.4295407e-05	4.4295405e-05	2.8578433e-05
117527.71	4.410329e-05	4.4045889e-05	4.4045887e-05	2.8006692e-05
118617.37	4.3883657e-05	4.3820751e-05	4.3820749e-05	2.7447427e-05
119717.13	4.3685613e-05	4.3620513e-05	4.3620511e-05	2.6900321e-05
120827.09	4.350967e-05	4.3445782e-05	4.344578e-05	2.6365069e-05
121947.34	4.335725e-05	4.3297251e-05	4.3297249e-05	2.5841374e-05
123077.98	4.3230213e-05	4.3175714e-05	4.3175713e-05	2.5328949e-05
124219.1	4.3130429e-05	4.308207e-05	4.3082068e-05	2.4827515e-05
125370.8	4.30596e-05	4.301733e-05	4.3017328e-05	2.4336802e-05
126533.18	4.3019283e-05	4.2982635e-05	4.2982633e-05	2.3856548e-05
127706.33	4.301099e-05	4.2979261e-05	4.2979259e-05	2.3386499e-05
128890.36	4.3036297e-05	4.3008634e-05	4.3008633e-05	2.2926407e-05
130085.37	4.309691e-05	4.3072349e-05	4.3072348e-05	2.2476033e-05
131291.46	4.3194716e-05	4.3172179e-05	4.3172178e-05	2.2035145e-05
132508.73	4.3331774e-05	4.3310097e-05	4.3310096e-05	2.1603517e-05
133737.29	4.3510293e-05	4.3488293e-05	4.3488292e-05	2.1180929e-05
134977.23	4.3732573e-05	4.3709196e-05	4.3709195e-05	2.0767167e-05
136228.68	4.4000995e-05	4.397549e-05	4.3975489e-05	2.0362025e-05
137491.72	4.4318076e-05	4.429014e-05	4.4290139e-05	1.9965302e-05
138766.48	4.4686624e-05	4.4656404e-05	4.4656403e-05	1.9576801e-05
140053.05	4.5109879e-05	4.5077852e-05	4.5077851e-05	1.9196332e-05
141351.56	4.559158e-05	4.5558374e-05	4.5558374e-05	1.882371e-05
142662.1	4.6135942e-05	4.6102174e-05	4.6102173e-05	1.8458755e-05
143984.8	4.674756e-05	4.6713748e-05	4.6713747e-05	1.8101291e-05
145319.75	4.7431299e-05	4.7397833e-05	4.7397833e-05	1.7751149e-05
146667.09	4.8192162e-05	4.8159312e-05	4.8159312e-05	1.7408161e-05
148026.91	4.9035106e-05	4.9003047e-05	4.9003047e-05	1.7072168e-05
149399.35	4.996478e-05	4.9933614e-05	4.9933614e-05	1.674301e-05
150784.5	5.0985118e-05	5.0954899e-05	5.09549e-05	1.6420536e-05
152182.51	5.2098723e-05	5.2069476e-05	5.2069477e-05	1.6104596e-05
153593.47	5.3305964e-05	5.3277696e-05	5.3277698e-05	1.5795045e-05
155017.51	5.4603661e-05	5.4576374e-05	5.4576376e-05	1.5491741e-05
156454.76	5.5983251e-05	5.5956949e-05	5.5956952e-05	1.5194547e-05
157905.33	5.7428297e-05	5.7402995e-05	5.7402999e-05	1.4903327e-05
159369.35	5.8911292e-05	5.888702e-05	5.8887025e-05	1.4617952e-05
160846.95	6.0389852e-05	6.0366662e-05	6.0366667e-05	1.4338293e-05
162338.24	6.1802768e-05	6.1780738e-05	6.1780745e-05	1.4064226e-05
163843.36	6.3066984e-05	6.3046221e-05	6.3046229e-05	1.379563e-05
165362.44	6.4077389e-05	6.4058028e-05	6.4058037e-05	1.3532386e-05
166895.6	6.4712018e-05	6.4694213e-05	6.4694223e-05	1.3274379e-05
168442.98	6.4845074e-05	6.4828983e-05	6.4828994e-05	1.3021497e-05
170004.7	6.4368049e-05	6.4353811e-05	6.4353821e-05	1.2773629e-05
171580.9	6.3214937e-05	6.3202642e-05	6.3202652e-05	1.2530668e-05
173171.71	6.1382888e-05	6.137256e-05	6.1372569e-05	1.2292511e-05
174777.28	5.8938737e-05	5.8930322e-05	5.8930331e-05	1.2059054e-05
176397.73	5.6007115e-05	5.6000488e-05	5.6000495e-05	1.1830198e-05
178033.2	5.2744702e-05	5.2739687e-05	5.2739693e-05	1.1605847e-05
179683.84	4.9311172e-05	4.9307565e-05	4.9307569e-05	1.1385904e-05
181349.78	4.5846555e-05	4.5844145e-05	4.5844148e-05	1.1170278e-05
183031.17	4.2459359e-05	4.2457946e-05	4.2457948e-05	1.0958878e-05
184728.14	3.9224438e-05	3.9223841e-05	3.9223843e-05	1.0751616e-05
186440.85	3.6186996e-05	3.6187056e-05	3.6187056e-05	1.0548405e-05
188169.44	3.3369146e-05	3.3369728e-05	3.3369728e-05	1.0349161e-05
189914.06	3.0776626e-05	3.0777613e-05	3.0777613e-05	1.0153802e-05
191674.85	2.8404468e-05	2.8405764e-05	2.8405763e-05	9.9622478e-06
193451.97	2.6241301e-05	2.6242826e-05	2.6242825e-05	9.774419e-06
195245.56	2.4272387e-05	2.4274071e-05	2.427407e-05	9.5902392e-06
197055.78	2.248162e-05	2.2483407e-05	2.2483406e-05	9.4096333e-06
198882.79	2.085279e-05	2.0854633e-05	2.0854632e-05	9.2325282e-06
200726.73	1.9370328e-05	1.9372185e-05	1.9372184e-05	9.058852e-06
202587.77	1.8019697e-05	1.8021535e-05	1.8021534e-05	8.8885347e-06
204466.07	1.6787582e-05	1.678937e-05	1.6789369e-05	8.7215079e-06
206361.78	1.5661927e-05	1.566364e-05	1.5663639e-05	8.5577046e-06
208275.06	1.4631905e-05	1.4633522e-05	1.463352e-05	8.3970594e-06
210206.09	1.3687844e-05	1.3689345e-05	1.3689344e-05	8.2395082e-06
212155.02	1.282113e-05	1.2822499e-05	1.2822498e-05	8.0849885e-06
214122.02	1.2024103e-05	1.2025325e-05	1.2025324e-05	7.933439e-06
216107.25	1.1289956e-05	1.1291018e-05	1.1291017e-05	7.7848e-06
218110.89	1.0612643e-05	1.0613534e-05	1.0613533e-05	7.6390128e-06
220133.11	9.986787e-06	9.9874962e-06	9.9874953e-06	7.4960202e-06
222174.08	9.4076013e-06	9.4081197e-06	9.4081188e-06	7.3557663e-06
224233.97	8.8708215e-06	8.8711408e-06	8.8711399e-06	7.218196e-06
226312.96	8.3726416e-06	8.3727541e-06	8.3727533e-06	7.083256e-06
228411.22	7.9096589e-06	7.9095578e-06	7.909557e-06	6.9508937e-06
230528.94	7.4788266e-06	7.4785055e-06	7.4785047e-06	6.8210578e-06
232666.29	7.0774113e-06	7.0768643e-06	7.0768636e-06	6.693698e-06
234823.46	6.7029566e-06	6.7021783e-06	6.7021776e-06	6.5687652e-06
237000.63	6.3532507e-06	6.3522362e-06	6.3522355e-06	6.4462114e-06
239197.98	6.0262987e-06	6.0250434e-06	6.0250428e-06	6.3259894e-06
241415.71	5.720298e-06	5.7187976e-06	5.718797e-06	6.2080531e-06
243654	5.4336166e-06	5.4318672e-06	5.4318666e-06	6.0923575e-06
245913.04	5.1647746e-06	5.1627727e-06	5.1627721e-06	5.9788584e-06
248193.03	4.9124279e-06	4.9101702e-06	4.9101697e-06	5.8675126e-06
250494.15	4.6753533e-06	4.6728368e-06	4.6728363e-06	5.7582778e-06
252816.61	4.4524359e-06	4.4496582e-06	4.4496576e-06	5.6511125e-06
255160.61	4.2426579e-06	4.2396169e-06	4.2396164e-06	5.5459762e-06
257526.33	4.0450891e-06	4.0417829e-06	4.0417824e-06	5.4428291e-06
259913.99	3.8588772e-06	3.8553047e-06	3.8553043e-06	5.3416325e-06
262323.79	3.6832411e-06	3.6794016e-06	3.6794011e-06	5.2423481e-06
264755.93	3.5174632e-06	3.5133565e-06	3.5133561e-06	5.1449388e-06
267210.62	3.3608838e-06	3.3565103e-06	3.3565099e-06	5.049368e-06
269688.06	3.2128952e-06	3.2082561e-06	3.2082557e-06	4.9555999e-06
272188.48	3.0729374e-06	3.0680344e-06	3.068034e-06	4.8635995e-06
274712.08	2.9404934e-06	2.9353288e-06	2.9353284e-06	4.7733325e-06
277259.08	2.8150855e-06	2.8096621e-06	2.8096617e-06	4.6847652e-06
279829.69	2.6962717e-06	2.6905928e-06	2.6905924e-06	4.5978648e-06
282424.13	2.5836429e-06	2.577712e-06	2.5777117e-06	4.5125991e-06
285042.63	2.4768198e-06	2.4706406e-06	2.4706403e-06	4.4289363e-06
287685.41	2.3754508e-06	2.3690266e-06	2.3690263e-06	4.3468456e-06
290352.69	2.2792093e-06	2.2725431e-06	2.2725428e-06	4.2662967e-06
293044.7	2.1877918e-06	2.180886e-06	2.1808857e-06	4.1872598e-06
295761.67	2.1009161e-06	2.0937722e-06	2.093772e-06	4.1097058e-06
298503.82	2.0183193e-06	2.010938e-06	2.0109377e-06	4.0336063e-06
301271.41	1.9397562e-06	1.9321372e-06	1.932137e-06	3.9589332e-06
304064.65	1.8649982e-06	1.8571405e-06	1.8571402e-06	3.8856592e-06
306883.79	1.7938313e-06	1.7857331e-06	1.7857329e-06	3.8137574e-06
309729.07	1.7260557e-06	1.7177147e-06	1.7177145e-06	3.7432016e-06
312600.72	1.6614841e-06	1.6528977e-06	1.6528974e-06	3.673966e-06
315499.01	1.5999409e-06	1.5911062e-06	1.591106e-06	3.6060253e-06
318424.16	1.5412615e-06	1.5321757e-06	1.5321755e-06	3.5393548e-06
321376.43	1.4852915e-06	1.4759519e-06	1.4759517e-06	3.4739302e-06
324356.08	1.4318858e-06	1.42229e-06	1.4222898e-06	3.4097278e-06
327363.35	1.380908e-06	1.3710538e-06	1.3710536e-06	3.3467242e-06
330398.51	1.3322301e-06	1.3221157e-06	1.3221155e-06	3.2848966e-06
333461.8	1.2857316e-06	1.2753556e-06	1.2753554e-06	3.2242226e-06
336553.5	1.2412991e-06	1.2306604e-06	1.2306603e-06	3.1646803e-06
339673.86	1.1988258e-06	1.1879239e-06	1.1879237e-06	3.1062482e-06
342823.15	1.1582113e-06	1.1470458e-06	1.1470457e-06	3.0489051e-06
346001.64	1.1193607e-06	1.1079319e-06	1.1079317e-06	2.9926303e-06
349209.6	1.0821848e-06	1.0704931e-06	1.070493e-06	2.9374038e-06
352447.3	1.0465994e-06	1.0346456e-06	1.0346455e-06	2.8832054e-06
355715.02	1.012525e-06	1.0003103e-06	1.0003101e-06	2.8300158e-06
359013.04	9.7988641e-07	9.674123e-07	9.6741216e-07	2.7778159e-06
362341.63	9.486129e-07	9.358811e-07	9.3588097e-07	2.726587e-06
365701.09	9.1863746e-07	9.0564999e-07	9.0564986e-07	2.6763106e-06
369091.69	8.8989675e-07	8.7665592e-07	8.766558e-07	2.6269688e-06
372513.73	8.623309e-07	8.4883926e-07	8.4883914e-07	2.578544e-06
375967.5	8.3588326e-07	8.221436e-07	8.2214348e-07	2.5310188e-06
379453.28	8.105002e-07	7.9651556e-07	7.9651545e-07	2.4843762e-06
382971.39	7.8613095e-07	7.7190459e-07	7.7190449e-07	2.4385996e-06
386522.12	7.627274e-07	7.4826284e-07	7.4826274e-07	2.3936728e-06
390105.76	7.4024398e-07	7.2554495e-07	7.2554485e-07	2.3495797e-06
393722.63	7.1863749e-07	7.0370794e-07	7.0370784e-07	2.3063045e-06
397373.04	6.9786697e-07	6.8271107e-07	6.8271098e-07	2.263832e-06
401057.29	6.7789357e-07	6.625157e-07	6.6251561e-07	2.222147e-06
404775.7	6.5868042e-07	6.4308519e-07	6.430851e-07	2.1812347e-06
408528.58	6.4019255e-07	6.2438476e-07	6.2438467e-07	2.1410807e-06
412316.26	6.2239673e-07	6.063814e-07	6.0638132e-07	2.1016706e-06
416139.06	6.0526145e-07	5.8904378e-07	5.890437e-07	2.0629905e-06
419997.29	5.8875677e-07	5.7234214e-07	5.7234206e-07	2.0250268e-06
423891.31	5.7285424e-07	5.5624822e-07	5.5624815e-07	1.987766e-06
427821.42	5.5752686e-07	5.4073517e-07	5.407351e-07	1.9511949e-06
431787.97	5.4274898e-07	5.2577746e-07	5.2577739e-07	1.9153006e-06
435791.3	5.2849622e-07	5.1135085e-07	5.1135078e-07	1.8800704e-06
439831.75	5.1474543e-07	4.9743226e-07	4.9743219e-07	1.845492e-06
443909.65	5.0147462e-07	4.8399976e-07	4.839997e-07	1.811553e-06
448025.37	4.8866292e-07	4.710325e-07	4.7103244e-07	1.7782417e-06
452179.24	4.7629048e-07	4.5851062e-07	4.5851056e-07	1.7455461e-06
456371.63	4.6433846e-07	4.4641524e-07	4.4641518e-07	1.7134549e-06
460602.88	4.5278897e-07	4.3472839e-07	4.3472833e-07	1.6819567e-06
464873.37	4.4162501e-07	4.2343294e-07	4.2343289e-07	1.6510405e-06
469183.45	4.3083043e-07	4.1251261e-07	4.1251256e-07	1.6206954e-06
473533.49	4.203899e-07	4.0195187e-07	4.0195182e-07	1.5909107e-06
477923.86	4.1028882e-07	3.9173595e-07	3.917359e-07	1.5616761e-06
482354.94	4.0051332e-07	3.8185076e-07	3.8185071e-07	1.5329812e-06
486827.1	3.910502e-07	3.7228288e-07	3.7228283e-07	1.504816e-06
491340.73	3.8188688e-07	3.6301952e-07	3.6301947e-07	1.4771706e-06
495896.2	3.7301139e-07	3.5404848e-07	3.5404843e-07	1.4500354e-06
500493.91	3.6441229e-07	3.4535813e-07	3.4535809e-07	1.4234008e-06
505134.25	3.5607869e-07	3.3693739e-07	3.3693735e-07	1.3972575e-06
509817.61	3.4800016e-07	3.2877568e-07	3.2877564e-07	1.3715964e-06
514544.39	3.4016677e-07	3.2086291e-07	3.2086287e-07	1.3464086e-06
519314.99	3.3256899e-07	3.1318944e-07	3.131894e-07	1.3216852e-06
524129.83	3.2519774e-07	3.0574609e-07	3.0574605e-07	1.2974175e-06
528989.31	3.1804431e-07	2.9852407e-07	2.9852404e-07	1.2735972e-06
533893.84	3.1110037e-07	2.9151502e-07	2.9151498e-07	1.2502159e-06
538843.84	3.0435795e-07	2.8471092e-07	2.8471089e-07	1.2272655e-06
543839.74	2.9780942e-07	2.7810415e-07	2.7810411e-07	1.204738e-06
548881.96	2.9144747e-07	2.7168738e-07	2.7168735e-07	1.1826254e-06
553970.93	2.8526512e-07	2.6545364e-07	2.6545361e-07	1.1609202e-06
559107.08	2.7925566e-07	2.5939627e-07	2.5939624e-07	1.1396147e-06
564290.85	2.7341269e-07	2.5350888e-07	2.5350885e-07	1.1187016e-06
569522.68	2.6773008e-07	2.4778537e-07	2.4778534e-07	1.0981735e-06
574803.02	2.6220196e-07	2.4221991e-07	2.4221988e-07	1.0780234e-06
580132.31	2.5682269e-07	2.3680691e-07	2.3680689e-07	1.0582442e-06
585511.02	2.515869e-07	2.3154104e-07	2.3154101e-07	1.0388291e-06
590939.59	2.4648943e-07	2.2641718e-07	2.2641716e-07	1.0197712e-06
596418.49	2.4152535e-07	2.2143044e-07	2.2143041e-07	1.0010641e-06
601948.2	2.3668993e-07	2.1657612e-07	2.1657609e-07	9.8270121e-07
607529.17	2.3197864e-07	2.1184974e-07	2.1184972e-07	9.6467613e-07
613161.88	2.2738715e-07	2.0724699e-07	2.0724697e-07	9.4698264e-07
618846.82	2.2291129e-07	2.0276376e-07	2.0276374e-07	9.2961459e-07
624584.47	2.1854709e-07	1.9839608e-07	1.9839606e-07	9.1256597e-07
630375.32	2.1429073e-07	1.9414017e-07	1.9414015e-07	8.9583087e-07
636219.85	2.1013854e-07	1.8999239e-07	1.8999237e-07	8.794035e-07
642118.57	2.0608701e-07	1.8594926e-07	1.8594924e-07	8.6327816e-07
648071.98	2.0213277e-07	1.8200742e-07	1.820074e-07	8.4744928e-07
654080.59	1.9827259e-07	1.7816367e-07	1.7816365e-07	8.3191137e-07
660144.91	1.9450336e-07	1.7441492e-07	1.744149e-07	8.1665906e-07
666265.45	1.9082211e-07	1.7075821e-07	1.7075819e-07	8.0168707e-07
672442.74	1.8722597e-07	1.6719069e-07	1.6719067e-07	7.8699023e-07
678677.31	1.8371219e-07	1.6370962e-07	1.637096e-07	7.7256346e-07
684969.67	1.8027812e-07	1.6031239e-07	1.6031237e-07	7.5840177e-07
691320.38	1.7692122e-07	1.5699645e-07	1.5699643e-07	7.4450026e-07
697729.96	1.7363905e-07	1.5375938e-07	1.5375937e-07	7.3085414e-07
704198.98	1.7042925e-07	1.5059884e-07	1.5059883e-07	7.1745869e-07
710727.97	1.6728956e-07	1.4751259e-07	1.4751257e-07	7.0430929e-07
717317.49	1.642178e-07	1.4449844e-07	1.4449843e-07	6.914014e-07
723968.11	1.6121186e-07	1.4155433e-07	1.4155431e-07	6.7873057e-07
730680.4	1.5826974e-07	1.3867823e-07	1.3867821e-07	6.6629242e-07
737454.91	1.5538947e-07	1.3586821e-07	1.3586819e-07	6.5408266e-07
744292.23	1.5256918e-07	1.3312241e-07	1.3312239e-07	6.4209708e-07
751192.95	1.4980705e-07	1.3043902e-07	1.3043901e-07	6.3033156e-07
758157.65	1.4710134e-07	1.2781632e-07	1.2781631e-07	6.1878203e-07
765186.92	1.4445036e-07	1.2525263e-07	1.2525262e-07	6.0744452e-07
772281.36	1.4185248e-07	1.2274634e-07	1.2274633e-07	5.9631511e-07
779441.58	1.3930613e-07	1.2029588e-07	1.2029587e-07	5.8538998e-07
786668.18	1.368098e-07	1.1789976e-07	1.1789975e-07	5.7466536e-07
793961.78	1.34362e-07	1.1555653e-07	1.1555652e-07	5.6413756e-07
801323.01	1.3196133e-07	1.1326477e-07	1.1326476e-07	5.5380296e-07
808752.49	1.2960642e-07	1.1102314e-07	1.1102313e-07	5.4365799e-07
816250.85	1.2729594e-07	1.0883032e-07	1.0883031e-07	5.3369917e-07
823818.73	1.2502861e-07	1.0668504e-07	1.0668503e-07	5.2392308e-07
831456.78	1.228032e-07	1.0458609e-07	1.0458608e-07	5.1432633e-07
839165.64	1.206185e-07	1.0253228e-07	1.0253227e-07	5.0490565e-07
846945.98	1.1847337e-07	1.0052246e-07	1.0052245e-07	4.9565778e-07
854798.45	1.1636669e-07	9.8555517e-08	9.8555508e-08	4.8657954e-07
862723.73	1.1429737e-07	9.6630381e-08	9.6630372e-08	4.7766782e-07
870722.48	1.1226439e-07	9.474601e-08	9.4746002e-08	4.6891956e-07
878795.4	1.1026673e-07	9.2901397e-08	9.2901389e-08	4.6033174e-07
886943.17	1.0830342e-07	9.1095565e-08	9.1095557e-08	4.5190142e-07
895166.47	1.0637353e-07	8.9327567e-08	8.932756e-08	4.4362569e-07
903466.02	1.0447617e-07	8.7596486e-08	8.7596478e-08	4.3550172e-07
911842.52	1.0261047e-07	8.5901431e-08	8.5901424e-08	4.2752672e-07
920296.68	1.0077561e-07	8.424154e-08	8.4241533e-08	4.1969795e-07
928829.23	9.8970775e-08	8.2615974e-08	8.2615967e-08	4.1201271e-07
937440.88	9.7195216e-08	8.1023922e-08	8.1023916e-08	4.0446838e-07
946132.38	9.5448201e-08	7.9464595e-08	7.9464588e-08	3.9706236e-07
954904.46	9.3729033e-08	7.7937226e-08	7.7937219e-08	3.897921e-07
963757.87	9.2037047e-08	7.6441071e-08	7.6441065e-08	3.8265512e-07
972693.36	9.0371609e-08	7.4975409e-08	7.4975402e-08	3.7564897e-07
981711.7	8.8732117e-08	7.3539536e-08	7.353953e-08	3.6877124e-07
990813.66	8.7118e-08	7.2132772e-08	7.2132766e-08	3.6201958e-07
1000000	8.5528716e-08	7.0754452e-08	7.0754446e-08	3.5539166e-07


==> graphics/data/butterfly_r10_N200_1e4to1e6_error.dat <==
10000	0.0012916853	0.00031267246	0.064418936	0.00095928666	0.045661493
10092.715	0.0013292653	0.00031939199	0.066965649	0.00095634396	0.045576703
10186.29	0.0013827335	0.00032899916	0.070593589	0.00095266408	0.045486626
10280.732	0.001463904	0.00034361417	0.076123749	0.00094747869	0.045386906
10376.05	0.0015992465	0.00036791761	0.08542884	0.00093855142	0.045263517
10472.252	0.0018573398	0.00041354015	0.10357303	0.00091701779	0.045054017
10569.346	0.0023718901	0.00049670983	0.14339914	0.00083305166	0.044334571
10667.339	0.0016226088	0.00030472314	0.1199067	0.0007882229	0.043632954
10766.242	0.00040369815	0.00010966696	0.038912898	0.00090712036	0.044485974
10866.061	0.00044287818	0.00014883904	0.020536264	0.00092975807	0.044614448
10966.806	0.0005931027	0.00017912891	0.023071604	0.00093447398	0.044583786
11068.485	0.00068775669	0.00019699938	0.02739077	0.00093470609	0.044505616
11171.107	0.00074905261	0.00020828626	0.030713409	0.00093331505	0.044406255
11274.68	0.00079108353	0.00021585186	0.033153632	0.00093115745	0.044294081
11379.213	0.00082121783	0.00022113059	0.034975146	0.00092854967	0.044172211
11484.715	0.00084352099	0.00022489879	0.036365648	0.00092561956	0.044041801
11591.196	0.00086038908	0.00022761068	0.037447977	0.00092242249	0.043903115
11698.664	0.00087331279	0.00022954634	0.038303099	0.00091897827	0.043755933
11807.128	0.00088326041	0.00023088511	0.038985658	0.0009152866	0.043599709
11916.598	0.00089088227	0.00023174537	0.039533452	0.00091133468	0.043433638
12027.083	0.00089662711	0.00023220738	0.039973179	0.00090710195	0.043256663
12138.593	0.0009008071	0.0002323244	0.040323976	0.00090255877	0.043067462
12251.136	0.00090363992	0.0002321312	0.040599661	0.00089766759	0.042864406
12364.722	0.00090527251	0.0002316476	0.040810156	0.00089238041	0.042645497
12479.362	0.00090579814	0.00023088215	0.040962413	0.00088663863	0.042408291
12595.065	0.00090526591	0.00022983361	0.041060991	0.00088037069	0.042149775
12711.84	0.00090368467	0.0002284914	0.041108402	0.00087348804	0.041866218
12829.698	0.00090102439	0.00022683472	0.041105263	0.00086588059	0.041552969
12948.649	0.00089721458	0.00022483256	0.0410503	0.00085741126	0.04120418
13068.702	0.00089213838	0.00022244091	0.040940183	0.00084790709	0.040812432
13189.869	0.00088562388	0.00021960075	0.040769196	0.00083714874	0.040368229
13312.159	0.00087743111	0.00021623469	0.04052869	0.00082485646	0.039859298
13435.583	0.00086722935	0.0002122399	0.040206248	0.00081066725	0.03926962
13560.151	0.00085457134	0.00020748244	0.039784473	0.00079410998	0.03857809
13685.874	0.00083885165	0.00020178694	0.039239252	0.00077456635	0.03775665
13812.763	0.00081925071	0.00019492239	0.038537314	0.00075121978	0.036767723
13940.828	0.0007946626	0.0001865878	0.037632878	0.00072299177	0.035560759
14070.081	0.00076360034	0.0001763919	0.036463299	0.00068846167	0.034067783
14200.532	0.00072409143	0.00016383786	0.034943968	0.00064578584	0.032198251
14332.192	0.0006736	0.00014832275	0.032963927	0.00059265673	0.029834602
14465.073	0.00060906587	0.00012918549	0.030386562	0.00052639851	0.026832635
14599.187	0.00052728712	0.00010587942	0.027066483	0.00044443569	0.023036902
14734.543	0.00042608759	7.846164e-05	0.022908622	0.00034563836	0.018335704
14871.155	0.00030726354	4.922317e-05	0.018037187	0.00023407966	0.012838264
15009.033	0.00018579982	3.1325819e-05	0.013320169	0.00013538336	0.0077579732
15148.189	0.00013785203	4.8231778e-05	0.011804075	0.00014668516	0.0087613067
15288.636	0.00023578534	7.7170568e-05	0.017075578	0.00025490487	0.016950081
15430.385	0.00037232048	0.00010147899	0.028725621	0.00037016202	0.029621299
15573.448	0.00050934295	0.00011634584	0.050870242	0.00046897076	0.051933102
15717.837	0.0006129921	0.000156479	0.097371157	0.00054921989	0.098177818
15863.565	0.0005391715	0.00024909551	0.099046985	0.0006279556	0.099353717
16010.645	0.0005859776	0.00025200578	0.066258548	0.00067810099	0.066549207
16159.088	0.00064690597	0.00024958731	0.052105248	0.0007132912	0.052492662
16308.907	0.00069205591	0.00024937896	0.045934552	0.00073958176	0.04636305
16460.115	0.00072537365	0.00024992501	0.042956311	0.0007592199	0.043367728
16612.725	0.00075038472	0.00025053942	0.041402616	0.0007738005	0.041759213
16766.75	0.00076939393	0.00025098974	0.040540062	0.00078452235	0.040820886
16922.204	0.00078394137	0.00025121809	0.04003277	0.00079228069	0.040227599
17079.098	0.00079509393	0.00025122929	0.039715034	0.0007977417	0.039819991
17237.447	0.00080361299	0.00025104849	0.039500349	0.00080140275	0.039515172
17397.264	0.00081005412	0.00025070426	0.039341552	0.00080363686	0.039267971
17558.563	0.00081483064	0.00025022272	0.03921206	0.00080472613	0.039052849
17721.358	0.00081825448	0.00024962621	0.039096519	0.00080488524	0.038854936
17885.662	0.00082056471	0.00024893292	0.038985916	0.0008042793	0.038665381
18051.489	0.00082194679	0.00024815738	0.038874913	0.0008030364	0.038478822
18218.853	0.00082254595	0.000247311	0.038760353	0.00080125634	0.038291967
18387.77	0.00082247735	0.00024640277	0.038640391	0.00079901785	0.038102783
18558.252	0.00082183301	0.00024543989	0.038513988	0.00079638327	0.037910013
18730.315	0.00082068699	0.00024442742	0.038380593	0.00079340215	0.037712876
18903.974	0.00081909964	0.00024336972	0.038239962	0.00079011444	0.037510897
19079.242	0.00081712021	0.00024226984	0.038092033	0.00078655216	0.037303787
19256.136	0.00081478935	0.00024113009	0.037936861	0.00078274126	0.037091378
19434.669	0.0008121405	0.00023995207	0.037774564	0.00077870253	0.036873572
19614.858	0.00080920219	0.00023873684	0.037605296	0.00077445349	0.036650319
19796.718	0.00080599783	0.00023748505	0.037429235	0.00077000786	0.03642159
19980.263	0.00080254709	0.00023619692	0.037246563	0.00076537669	0.036187374
20165.51	0.00079886697	0.00023487241	0.037057469	0.00076056921	0.035947663
20352.475	0.00079497166	0.00023351113	0.03686214	0.00075559254	0.03570245
20541.173	0.00079087373	0.00023211247	0.036660763	0.00075045274	0.035451729
20731.621	0.00078658379	0.00023067561	0.036453525	0.00074515426	0.035195487
20923.835	0.000782111	0.00022919952	0.036240616	0.00073970046	0.034933709
21117.83	0.00077746371	0.0002276828	0.036022228	0.00073409401	0.034666376
21313.625	0.00077264874	0.00022612418	0.035798565	0.00072833618	0.034393462
21511.234	0.00076767337	0.0002245216	0.035569842	0.00072242864	0.034114939
21710.676	0.00076254344	0.00022287334	0.035336294	0.0007163715	0.033830775
21911.967	0.00075726471	0.00022117705	0.03509818	0.00071016455	0.033540937
22115.124	0.00075184237	0.00021943033	0.034855792	0.00070380663	0.033245387
22320.165	0.00074628242	0.00021763025	0.034609468	0.00069729682	0.032944092
22527.106	0.00074059052	0.00021577344	0.034359602	0.0006906332	0.032637016
22735.967	0.00073477259	0.00021385628	0.034106658	0.00068381313	0.032324129
22946.764	0.0007288355	0.0002118744	0.033851198	0.00067683375	0.032005408
23159.515	0.00072278694	0.00020982282	0.033593902	0.00066969143	0.031680839
23374.239	0.00071663578	0.00020769558	0.033335607	0.00066238174	0.031350423
23590.953	0.00071039222	0.00020548583	0.033077358	0.00065489897	0.031014185
23809.677	0.00070406942	0.00020318515	0.032820468	0.00064723697	0.030672179
24030.429	0.00069768301	0.00020078334	0.032566617	0.00063938762	0.030324506
24253.227	0.00069125313	0.00019826794	0.032317975	0.00063134135	0.029971331
24478.092	0.00068480518	0.00019562309	0.032077397	0.00062308581	0.029612917
24705.041	0.00067837218	0.00019282879	0.031848694	0.00061460528	0.029249669
24934.094	0.00067199784	0.00018985874	0.031637056	0.00060587932	0.028882212
25165.271	0.00066574059	0.00018667817	0.031449709	0.00059688027	0.028511518
25398.591	0.00065968012	0.00018323956	0.031296958	0.0005875698	0.028139117
25634.074	0.00065392599	0.00017947685	0.031193934	0.00057789193	0.027767483
25871.741	0.00064863486	0.00017529486	0.031163599	0.00056776526	0.027400759
26111.611	0.00064402699	0.00017055498	0.031242127	0.00055706004	0.027046191
26353.705	0.00064041322	0.00016505224	0.03148893	0.00054556456	0.026717177
26598.044	0.00063819727	0.00015849581	0.032005675	0.0005329151	0.026440176
26844.648	0.00063770454	0.00015057445	0.032970498	0.00051846721	0.026271326
27093.539	0.00063801064	0.00014165244	0.034674447	0.00050118259	0.02633563
27344.737	0.00063036932	0.00013719132	0.037321022	0.00048078062	0.026876988
27598.264	0.00057628227	0.00015880516	0.039085645	0.00046814732	0.027852652
27854.142	0.00046696653	0.00019767561	0.034284972	0.00048440901	0.027354865
28112.392	0.00042573556	0.00020522773	0.027172091	0.00049481104	0.025381758
28373.036	0.00042874565	0.00019779782	0.023452652	0.00048959182	0.023880122
28636.097	0.00043417815	0.00018905878	0.021827494	0.00047916292	0.022868805
28901.597	0.00043545799	0.00018131577	0.020992689	0.00046733718	0.022090379
29169.559	0.0004331159	0.00017455046	0.020434314	0.00045510156	0.021417159
29440.005	0.00042817528	0.00016848452	0.019967438	0.00044270041	0.020792673
29712.958	0.00042137708	0.00016288692	0.019523273	0.00043018342	0.020190478
29988.442	0.00041320499	0.00015759451	0.01907521	0.00041754686	0.019597164
30266.481	0.00040397326	0.00015249441	0.018612872	0.00040477307	0.019005397
30547.097	0.0003938909	0.00014750705	0.018132433	0.00039184345	0.018410887
30830.315	0.00038309987	0.00014257502	0.017632785	0.00037874089	0.017810962
31116.158	0.00037169922	0.00013765551	0.017113935	0.00036545086	0.017203866
31404.652	0.00035975901	0.00013271572	0.016576314	0.00035196072	0.016588376
31695.821	0.00034733007	0.00012772966	0.016020479	0.00033825988	0.015963606
31989.689	0.00033444964	0.00012267633	0.015446977	0.00032433926	0.015328876
32286.282	0.00032114541	0.00011753806	0.014856296	0.00031019107	0.014683647
32585.625	0.00030743844	0.00011229982	0.014248851	0.00029580898	0.014027476
32887.743	0.00029334472	0.00010694851	0.013624982	0.00028118753	0.013359989
33192.662	0.00027887692	0.00010147269	0.012984969	0.00026632261	0.012680869
33500.408	0.00026404535	9.5862187e-05	0.012329036	0.00025121131	0.011989847
33811.008	0.00024885906	9.0108196e-05	0.01165738	0.00023585237	0.011286709
34124.487	0.00023332672	8.4203235e-05	0.010970181	0.00022024653	0.010571298
34440.873	0.00021745767	7.8141754e-05	0.010267639	0.00020439718	0.0098435483
34760.192	0.0002012633	7.1920598e-05	0.0095500096	0.00018831167	0.0091035165
35082.471	0.00018475894	6.554026e-05	0.0088176663	0.00017200302	0.0083514586
35407.739	0.00016796676	5.9007324e-05	0.0080712001	0.00015549313	0.0075879573
35736.022	0.00015092061	5.2338641e-05	0.007311583	0.00013881808	0.006814151
36067.35	0.00013367534	4.5569679e-05	0.0065404576	0.00012203878	0.0060321717
36401.748	0.00011632299	3.8772462e-05	0.0057606651	0.00010526024	0.0052460148
36739.248	9.9028839e-05	3.2095532e-05	0.0049772484	8.8674723e-05	0.0044633889
37079.876	8.2108414e-05	2.5861282e-05	0.0041994399	7.2657156e-05	0.0036999153
37423.663	6.6212313e-05	2.0789513e-05	0.0034449458	5.7996116e-05	0.0029892119
37770.637	5.2760853e-05	1.8285912e-05	0.0027519806	4.6410576e-05	0.0024061632
38120.828	4.4648054e-05	1.9769356e-05	0.0022266986	4.1088563e-05	0.0020988254
38474.266	4.5485331e-05	2.4856982e-05	0.0021088677	4.4777138e-05	0.0022286591
38830.98	5.5398682e-05	3.2113459e-05	0.002502554	5.6058829e-05	0.002776958
39191.002	7.110825e-05	4.0590294e-05	0.0032433429	7.1685971e-05	0.0035983784
39554.362	8.9988746e-05	4.9833923e-05	0.0041956087	8.9610098e-05	0.0045929901
39921.091	0.00011075206	5.9613686e-05	0.0053036484	0.00010885308	0.0057222676
40291.22	0.00013281276	6.9786953e-05	0.0065565855	0.00012893424	0.0069834281
40664.781	0.0001558984	8.0238824e-05	0.0079714781	0.00014958281	0.0083974519
41041.805	0.00017988485	9.0851885e-05	0.0095908852	0.00017061583	0.010008796
41422.325	0.00020472636	0.00010149245	0.011489968	0.00019188235	0.011893503
41806.372	0.00023042451	0.0001120205	0.013793351	0.00021324215	0.014176626
42193.981	0.00025700237	0.0001223783	0.016704877	0.00023457895	0.017062435
42585.183	0.00028445202	0.00013295333	0.020549983	0.00025591819	0.020877388
42980.012	0.00031255183	0.00014585048	0.025792394	0.00027789134	0.026087759
43378.502	0.00034026838	0.00016822112	0.032787872	0.00030317553	0.033054535
43780.686	0.00036475423	0.0002134846	0.040504542	0.00033849234	0.040753441
44186.6	0.00038392174	0.00027931776	0.044801812	0.00038698166	0.045048892
44596.276	0.00040370534	0.00033394388	0.043150281	0.00043357701	0.04340999
45009.751	0.00042917678	0.00036731803	0.03903801	0.00046882792	0.039319457
45427.06	0.00045852763	0.00039139774	0.035512535	0.00049783385	0.035817502
45848.238	0.00048961695	0.0004142877	0.03320879	0.00052524137	0.033533349
46273.32	0.00052156413	0.00043888391	0.031928991	0.00055283981	0.032266593
46702.344	0.00055409569	0.00046606126	0.031388028	0.00058115759	0.031731653
47135.345	0.00058714651	0.00049609511	0.031366471	0.0006103092	0.031709633
47572.361	0.00062071615	0.00052912164	0.031713945	0.00064028664	0.032050994
48013.429	0.0006548219	0.00056527731	0.032329813	0.00067105136	0.032655915
48458.586	0.00068948362	0.00060474024	0.033146445	0.00070256181	0.033457442
48907.871	0.00072471849	0.00064774285	0.034117756	0.00073477993	0.034410006
49361.321	0.00076054079	0.00069457687	0.035211811	0.00076767303	0.035482045
49818.975	0.00079696085	0.00074559802	0.036406093	0.00080121175	0.036651294
50280.873	0.00083398558	0.00080123235	0.037684459	0.00083536905	0.037901772
50747.052	0.00087161789	0.00086198508	0.039035163	0.00087011805	0.039221815
51217.554	0.00090985723	0.00092845238	0.040449532	0.00090543133	0.040602776
51692.419	0.0009486988	0.0010013372	0.041921083	0.00094127891	0.042038151
52171.686	0.00098813359	0.0010814695	0.043444917	0.00097762742	0.043522973
52655.396	0.0010281476	0.0011698316	0.045017289	0.0010144385	0.045053398
53143.592	0.001068721	0.0012675921	0.046635308	0.0010516668	0.0466264
53636.313	0.0011098269	0.0013761476	0.048296718	0.0010892589	0.04823956
54133.603	0.0011514307	0.0014971779	0.049999736	0.0011271508	0.0498909
54635.504	0.0011934881	0.0016327173	0.051742931	0.0011652657	0.051578762
55142.057	0.001235943	0.0017852483	0.053525132	0.0012035108	0.053301716
55653.308	0.0012787256	0.0019578259	0.055345348	0.0012417742	0.05505848
56169.298	0.0013217489	0.0021542441	0.057202709	0.0012799205	0.056847857
56690.073	0.0013649058	0.0023792615	0.059096412	0.001317786	0.058668679
57215.676	0.0014080645	0.00263891	0.061025674	0.0013551736	0.060519756
57746.152	0.0014510649	0.0029409228	0.06298968	0.0013918469	0.062399827
58281.546	0.0014937137	0.0032953322	0.064987542	0.0014275265	0.064307514
58821.904	0.0015357838	0.0037153101	0.067018253	0.0014618913	0.066241275
59367.272	0.0015770198	0.0042183513	0.069080655	0.001494594	0.068199379
59917.697	0.0016171625	0.004827915	0.071173426	0.0015253104	0.070179898
60473.224	0.0016560208	0.005575606	0.073295166	0.0015538715	0.072180795
61033.903	0.0016936538	0.0065037222	0.075444689	0.0015805887	0.074200244
61599.78	0.0017308075	0.0076670293	0.077621903	0.0016070111	0.076237514
62170.903	0.0017698831	0.0091294965	0.07983009	0.0016375707	0.078295266
62747.321	0.001816704	0.010943003	0.082081225	0.0016825164	0.080384857
63329.084	0.0018819248	0.013077284	0.084405647	0.0017601747	0.082536047
63916.241	0.0019747989	0.015268305	0.086857975	0.0018873272	0.084803444
64508.841	0.0020788939	0.016899141	0.089483448	0.0020438199	0.087234918
65106.936	0.0021440546	0.017331168	0.092235489	0.0021602805	0.089792143
65710.575	0.0021481029	0.016575522	0.094993016	0.0021970223	0.092367259
66319.812	0.0021197407	0.015209092	0.097697161	0.0021799981	0.094917745
66934.697	0.0020833454	0.013742485	0.10037484	0.0021404686	0.097493701
67555.283	0.0020433832	0.012400453	0.10307802	0.0020908303	0.10018297
68181.623	0.0020003127	0.011223159	0.1058568	0.0020372732	0.10308817
68813.77	0.0019614312	0.010174394	0.10877074	0.0019912057	0.106338
69451.778	0.0019464404	0.009194878	0.1119334	0.0019757762	0.11012398
70095.701	0.0019881606	0.008226747	0.11559321	0.0020260029	0.11475805
70745.594	0.0021204041	0.0072317971	0.12013706	0.0021744013	0.12062745
71401.513	0.002353035	0.0062095273	0.12576506	0.0024255015	0.12780847
72063.513	0.0026594287	0.0052044556	0.1320908	0.002746955	0.1356727
72731.651	0.0029937437	0.0042901821	0.13839116	0.0030901591	0.14325688
73405.984	0.0033169843	0.0035384081	0.14417421	0.003416204	0.14994767
74086.568	0.003608679	0.0029934602	0.1493362	0.0037060151	0.15564829
74773.463	0.0038641889	0.0026608811	0.1540003	0.0039565186	0.16055811
75466.726	0.0040874401	0.0025094017	0.15834947	0.004172889	0.16494959
76166.417	0.0042852508	0.0024873207	0.16254612	0.0043627914	0.16906001
76872.595	0.0044644154	0.0025448098	0.16671226	0.0045335409	0.1730651
77585.321	0.0046306819	0.0026465806	0.17093455	0.0046911847	0.1770868
78304.654	0.0047886631	0.0027724318	0.17527533	0.0048404988	0.1812093
79030.657	0.0049421195	0.002912962	0.17978266	0.0049853339	0.18549352
79763.391	0.0050943792	0.0030655799	0.18449807	0.0051290795	0.18998807
80502.918	0.0052488418	0.0032321177	0.18946224	0.0052752037	0.19473705
81249.302	0.005409616	0.0034178697	0.1947194	0.0054279267	0.19978584
82002.606	0.0055824125	0.0036317155	0.20032082	0.0055931576	0.20518531
82762.895	0.0057758851	0.0038871648	0.20632729	0.005779895	0.21099488
83530.232	0.0060036897	0.004204306	0.21280984	0.0060023672	0.21728346
84304.684	0.0062875422	0.0046126179	0.21984606	0.0062831826	0.22412594
85086.316	0.0066612758	0.0051541762	0.22750601	0.0066574461	0.23158938
85875.195	0.0071747657	0.0058855612	0.2358161	0.0071765849	0.23969739
86671.388	0.0078937174	0.0068741619	0.24468174	0.0079076848	0.24835393
87474.963	0.0088867773	0.0081804424	0.25375336	0.0089197015	0.25721174
88285.988	0.010190335	0.0098147524	0.26227315	0.010247304	0.26552245
89104.533	0.011757428	0.011666786	0.26908905	0.011839718	0.27215303
89930.667	0.013434369	0.013447376	0.27313094	0.013538817	0.27605792
90764.461	0.01501275	0.014738629	0.2742297	0.015133296	0.27708445
91605.985	0.01632197	0.015204177	0.27339071	0.016452182	0.27623392
92455.311	0.017286106	0.014814932	0.27208046	0.017420786	0.27495125
93312.512	0.017933839	0.013859486	0.27139421	0.018069202	0.27430706
94177.66	0.018366373	0.012737651	0.27182453	0.018499684	0.27477666
95050.83	0.018699208	0.01176195	0.27343788	0.01882852	0.27641821
95932.095	0.019021566	0.011099787	0.27610101	0.019145582	0.27909641
96821.531	0.019388677	0.010808579	0.27962611	0.019506616	0.28262447
97719.213	0.019830826	0.010887246	0.28383768	0.019942285	0.28682901
98625.218	0.020364156	0.011314178	0.28859371	0.020468982	0.29157023
99539.623	0.020998226	0.012069777	0.29378664	0.021096416	0.29674249
100462.51	0.021740391	0.013147818	0.29933759	0.021832026	0.3022684
101393.95	0.022598157	0.014559773	0.30518964	0.022683359	0.30809223
102334.02	0.023580438	0.016335243	0.31130209	0.023659333	0.31417418
103282.81	0.024698247	0.018519934	0.31764615	0.024770954	0.32048611
104240.4	0.025965114	0.02117063	0.3242017	0.026031728	0.32700838
105206.87	0.027397315	0.024344389	0.33095507	0.027457901	0.33372769
106182.29	0.029013905	0.028077093	0.33789747	0.029068491	0.34063551
107166.76	0.030836397	0.03234609	0.34502393	0.030884967	0.34772706
108160.36	0.032887787	0.03701815	0.35233252	0.032930282	0.35500053
109163.17	0.035190357	0.041804669	0.35982381	0.035226667	0.36245658
110175.28	0.037761285	0.046275076	0.3675003	0.037791254	0.37009774
111196.77	0.040604566	0.04997173	0.37536559	0.040627991	0.37792762
112227.74	0.043697204	0.052579135	0.38342303	0.043713854	0.38594951
113268.26	0.046967839	0.054010293	0.39167309	0.046977489	0.39416381
114318.43	0.050268592	0.054339681	0.40010925	0.050271091	0.40256386
115378.33	0.053349046	0.053667456	0.4087127	0.053344422	0.41113068
116448.06	0.055855894	0.052040074	0.41744883	0.055844495	0.41982956
117527.71	0.057392328	0.049475473	0.42627142	0.057374946	0.42861428
118617.37	0.057648145	0.046055629	0.43513894	0.057626047	0.43744349
119717.13	0.05654144	0.041999198	0.44403623	0.056516238	0.44630238
120827.09	0.054264347	0.037641206	0.45298401	0.05423774	0.45521201
121947.34	0.051191266	0.033333328	0.46202726	0.051164779	0.46421757
123077.98	0.047727507	0.02934722	0.47121399	0.047702338	0.47336708
124219.1	0.044200471	0.025838032	0.48058076	0.044177461	0.48269705
125370.8	0.040825629	0.022860952	0.49014959	0.040805308	0.49222931
126533.18	0.037721413	0.020406747	0.49993124	0.037704067	0.50197449
127706.33	0.034939273	0.018432499	0.50992991	0.034925013	0.51193667
128890.36	0.032490179	0.016880206	0.52014674	0.032478991	0.52211689
130085.37	0.030362009	0.015684749	0.53058192	0.030353796	0.53251527
131291.46	0.028528398	0.014775395	0.54123559	0.028523019	0.54313189
132508.73	0.026951655	0.014075261	0.552108	0.026948965	0.55396695
133737.29	0.025583184	0.013502867	0.56319905	0.025583088	0.56502036
134977.23	0.024365508	0.012978726	0.57450787	0.024367999	0.57629121
136228.68	0.023239064	0.01243689	0.58603258	0.023244249	0.58777761
137491.72	0.022153246	0.011836836	0.59777093	0.022161327	0.59947731
138766.48	0.021076423	0.011168674	0.60972149	0.021087653	0.61138882
140053.05	0.019998908	0.010448009	0.62188459	0.020013528	0.62351244
141351.56	0.01892777	0.0097037899	0.6342625	0.018945964	0.6358504
142662.1	0.017877799	0.0089660712	0.64685889	0.017899682	0.64840632
143984.8	0.016863829	0.0082585154	0.65967812	0.016889445	0.6611845
145319.75	0.015896693	0.0075961099	0.67272463	0.015926032	0.67418936
146667.09	0.014982341	0.0069861508	0.68600272	0.015015354	0.68742519
148026.91	0.01412262	0.006430409	0.69951646	0.014159228	0.700896
149399.35	0.013316546	0.0059272427	0.7132697	0.013356653	0.71460563
150784.5	0.012561461	0.0054732014	0.72726613	0.012604951	0.72855774
152182.51	0.011853883	0.0050640884	0.74150933	0.011900628	0.74275589
153593.47	0.011190065	0.0046955996	0.75600283	0.011239921	0.75720359
155017.51	0.010566335	0.0043636761	0.77075012	0.010619141	0.77190428
156454.76	0.0099792789	0.0040646779	0.78575465	0.010034852	0.78686141
157905.33	0.0094258352	0.0037954553	0.8010199	0.0094839674	0.8020784
159369.35	0.0089033365	0.0035533625	0.8165493	0.0089637873	0.81755869
160846.95	0.0084095214	0.0033362435	0.83234631	0.0084720113	0.83330568
162338.24	0.0079425345	0.003142404	0.84841437	0.0080067361	0.84932279
163843.36	0.0075009231	0.0029705759	0.86475692	0.0075664502	0.86561343
165362.44	0.0070836356	0.0028198749	0.88137737	0.0071500309	0.88218098
166895.6	0.0066900256	0.0026897486	0.89827913	0.0067567455	0.89902882
168442.98	0.0063198607	0.0025799081	0.91546557	0.0063862584	0.91616029
170004.7	0.005973335	0.0024902408	0.93294005	0.006038642	0.9335787
171580.9	0.0056510832	0.002420709	0.95070588	0.00571439	0.95128736
173171.71	0.0053541885	0.0023712481	0.96876633	0.0054144277	0.96928948
174777.28	0.0050841807	0.0023416854	0.98712463	0.0051401154	0.98758827
176397.73	0.0048430117	0.0023316949	1.005784	0.0048932347	1.0061868
178033.2	0.0046329973	0.0023407908	1.0247474	0.0046759481	1.0250883
179683.84	0.004456707	0.0023683483	1.044018	0.0044907137	1.0442956
181349.78	0.0043167905	0.0024136405	1.0635987	0.0043401422	1.0638117
183031.17	0.0042157382	0.0024758795	1.0834923	0.0042267883	1.0836394
184728.14	0.0041556005	0.0025542589	1.1037018	0.0041528905	1.1037815
186440.85	0.0041377128	0.0026479932	1.1242296	0.0041200954	1.1242405
188169.44	0.0041624928	0.002756351	1.1450784	0.0041292264	1.145019
189914.06	0.0042293653	0.0028786822	1.1662506	0.0041801561	1.1661194
191674.85	0.0043368374	0.0030144368	1.1877485	0.0042718197	1.187544
193451.97	0.0044826977	0.0031631757	1.2095742	0.0044023632	1.2092948
195245.56	0.0046642841	0.0033245755	1.2317298	0.0045693813	1.2313738
197055.78	0.0048787545	0.003498429	1.2542171	0.004770184	1.2537828
198882.79	0.0051233139	0.0036846416	1.2770376	0.0050020381	1.2765235
200726.73	0.0053953763	0.0038832265	1.300193	0.0052623519	1.2995971
202587.77	0.0056926614	0.0040942998	1.3236844	0.0055487952	1.3230051
204466.07	0.0060132384	0.0043180743	1.3475129	0.0058593636	1.3467482
206361.78	0.0063555328	0.0045548556	1.3716794	0.0061923993	1.3708275
208275.06	0.0067183103	0.0048050377	1.3961843	0.0065465851	1.3952433
210206.09	0.00710065	0.0050691002	1.4210281	0.0069209221	1.4199961
212155.02	0.007501912	0.0053476067	1.4462108	0.0073147014	1.4450857
214122.02	0.0079217062	0.0056412037	1.4717323	0.007727473	1.470512
216107.25	0.0083598631	0.0059506213	1.4975919	0.008159017	1.4962743
218110.89	0.0088164082	0.0062766735	1.5237889	0.0086093172	1.522372
220133.11	0.0092915395	0.0066202605	1.5503221	0.0090785383	1.5488037
222174.08	0.0097856094	0.0069823706	1.5771901	0.0095670061	1.5755679
224233.97	0.010299107	0.0073640829	1.6043911	0.010075191	1.6026629
226312.96	0.010832647	0.0077665694	1.6319229	0.010603691	1.6300862
228411.22	0.011386952	0.0081910978	1.6597828	0.011153222	1.6578355
230528.94	0.011962844	0.0086390325	1.687968	0.011724602	1.6859076
232666.29	0.012561227	0.0091118349	1.7164751	0.012318734	1.7142991
234823.46	0.013183077	0.0096110609	1.7453003	0.012936598	1.7430062
237000.63	0.013829415	0.010138355	1.7744394	0.013579226	1.7720247
239197.98	0.014501293	0.010695443	1.8038877	0.014247679	1.8013498
241415.71	0.015199757	0.011284112	1.8336401	0.014943021	1.8309764
243654	0.015925814	0.011906187	1.8636911	0.015666278	1.8608989
245913.04	0.016680378	0.012563502	1.8940345	0.01641839	1.891111
248193.03	0.017464213	0.01325784	1.9246638	0.017200147	1.9216064
250494.15	0.018277851	0.013990877	1.955572	0.018012114	1.9523778
252816.61	0.019121497	0.014764094	1.9867515	0.018854532	1.9834177
255160.61	0.019994911	0.015578662	2.0181943	0.019727203	2.0147181
257526.33	0.020897271	0.016435309	2.0498918	0.020629347	2.0462702
259913.99	0.021827013	0.017334154	2.081835	0.021559449	2.0780651
262323.79	0.022781663	0.018274512	2.1140144	0.022515081	2.1100932
264755.93	0.023757656	0.019254686	2.1464199	0.023492727	2.1423443
267210.62	0.024750174	0.02027174	2.179041	0.024487616	2.174808
269688.06	0.025753024	0.0213213	2.2118667	0.025493594	2.2074732
272188.48	0.026758576	0.022397381	2.2448855	0.026503062	2.2403285
274712.08	0.02775782	0.023492315	2.2780855	0.027507028	2.2733618
277259.08	0.028740565	0.024596795	2.3114542	0.028495297	2.3065607
279829.69	0.029695817	0.02570009	2.3449788	0.02945685	2.3399124
282424.13	0.030612346	0.026790469	2.3786461	0.0303804	2.3734036
285042.63	0.03147941	0.027855806	2.4124421	0.031255123	2.4070205
287685.41	0.03228759	0.02888436	2.4463526	0.032071483	2.4407487
290352.69	0.033029614	0.029865631	2.4803627	0.032822064	2.4745735
293044.7	0.033701067	0.03079118	2.5144572	0.03350229	2.5084795
295761.67	0.034300856	0.031655303	2.5486202	0.034110891	2.542451
298503.82	0.034831355	0.032455436	2.5828353	0.034650062	2.5764715
301271.41	0.035298197	0.033192253	2.6170859	0.035125272	2.6105244
304064.65	0.035709767	0.033869438	2.6513547	0.035544758	2.6445924
306883.79	0.036076474	0.034493207	2.6856241	0.035918812	2.678658
309729.07	0.036409934	0.035071663	2.7198765	0.03625896	2.7127034
312600.72	0.036722162	0.035614091	2.7540938	0.036577167	2.7467106
315499.01	0.037024883	0.036130288	2.7882577	0.036885137	2.7806613
318424.16	0.037328992	0.036629996	2.8223499	0.037193773	2.8145372
321376.43	0.037644201	0.037122456	2.8563522	0.03751282	2.8483201
324356.08	0.037978843	0.037616116	2.8902462	0.03785066	2.8819914
327363.35	0.038339817	0.038118456	2.9240134	0.038214258	2.9155329
330398.51	0.038732634	0.038635919	2.9576357	0.038609195	2.9489263
333461.8	0.039161534	0.039173921	2.9910948	0.039039784	2.9821535
336553.5	0.039629633	0.039736907	3.0243727	0.039509215	3.0151964
339673.86	0.04013909	0.040328447	3.0574517	0.040019721	3.0480372
342823.15	0.040691277	0.040951338	3.0903141	0.04057274	3.0806584
346001.64	0.041286931	0.041607714	3.1229426	0.041169067	3.1130427
349209.6	0.04192629	0.042299151	3.1553202	0.041808998	3.1451731
352447.3	0.042609216	0.043026764	3.1874304	0.042492439	3.177033
355715.02	0.043335286	0.043791287	3.2192568	0.043219011	3.2086063
359013.04	0.044103881	0.044593153	3.2507838	0.043988128	3.2398771
362341.63	0.044914244	0.045432553	3.281996	0.044799061	3.2708303
365701.09	0.045765531	0.046309484	3.3128787	0.04565099	3.3014512
369091.69	0.046656848	0.047223797	3.3434178	0.04654304	3.3317256
372513.73	0.047587282	0.048175227	3.3735998	0.047474311	3.36164
375967.5	0.048555916	0.049163419	3.4034117	0.048443899	3.3911818
379453.28	0.049561846	0.050187952	3.4328416	0.049450904	3.4203386
382971.39	0.050604188	0.051248353	3.4618778	0.050494449	3.4490992
386522.12	0.05168208	0.052344108	3.4905099	0.051573674	3.4774529
390105.76	0.052794689	0.053474673	3.518728	0.052687746	3.50539
393722.63	0.053941208	0.054639478	3.546523	0.053835856	3.5329014
397373.04	0.055120852	0.055837934	3.5738868	0.055017218	3.5599791
401057.29	0.056332859	0.057069433	3.6008122	0.056231065	3.5866158
404775.7	0.057576488	0.058333354	3.6272928	0.057476652	3.6128051
408528.58	0.058851014	0.059629062	3.653323	0.058753248	3.6385416
412316.26	0.060155728	0.060955914	3.6788983	0.060060139	3.6638207
416139.06	0.061489938	0.062313257	3.7040149	0.061396626	3.6886387
419997.29	0.062852967	0.063700438	3.72867	0.062762028	3.7129928
423891.31	0.064244162	0.065116804	3.7528616	0.064155681	3.736881
427821.42	0.06566289	0.066561712	3.7765886	0.065576948	3.760302
431787.97	0.067108552	0.068034537	3.7998504	0.067025224	3.7832556
435791.3	0.068580589	0.069534682	3.8226474	0.068499942	3.8057419
439831.75	0.070078496	0.071061589	3.8449804	0.07000059	3.8277619
443909.65	0.071601826	0.072614753	3.8668509	0.071526717	3.8493171
448025.37	0.073150212	0.074193737	3.8882609	0.073077948	3.8704095
452179.24	0.074723374	0.075798182	3.9092128	0.074653997	3.8910413
456371.63	0.076321133	0.077427823	3.9297093	0.076254679	3.9112154
460602.88	0.077943419	0.079082498	3.9497534	0.07787992	3.9309347
464873.37	0.07959028	0.080762155	3.9693482	0.079529762	3.9502025
469183.45	0.081261884	0.08246686	3.9884973	0.081204367	3.9690221
473533.49	0.082958518	0.084196794	4.0072042	0.08290402	3.9873972
477923.86	0.084680586	0.08595225	4.0254726	0.084629117	4.0053315
482354.94	0.086428595	0.087733626	4.0433063	0.08638016	4.0228288
486827.1	0.088203142	0.08954141	4.0607095	0.088157745	4.0398932
491340.73	0.090004901	0.091376166	4.0776865	0.089962539	4.0565291
495896.2	0.091834602	0.093238519	4.0942419	0.091795268	4.072741
500493.91	0.09369301	0.095129129	4.1103805	0.093656692	4.0885338
505134.25	0.095580909	0.097048682	4.1261078	0.095547592	4.1039129
509817.61	0.09749908	0.098997863	4.1414293	0.097468744	4.1188839
514544.39	0.099448289	0.10097735	4.1563514	0.099420909	4.133453
519314.99	0.10142927	0.10298778	4.1708806	0.10140482	4.147627
524129.83	0.10344271	0.10502978	4.1850241	0.10342115	4.1614128
528989.31	0.10548926	0.10710391	4.1987896	0.10547056	4.1748182
533893.84	0.10756951	0.10921068	4.2121851	0.10755362	4.1878512
538843.84	0.10968398	0.11135056	4.2252192	0.10967087	4.2005205
543839.74	0.11183316	0.11352397	4.2379011	0.11182276	4.212835
548881.96	0.11401746	0.11573125	4.2502401	0.11400973	4.2248042
553970.93	0.11623726	0.11797273	4.2622461	0.11623214	4.2364379
559107.08	0.11849286	0.12024866	4.2739292	0.11849029	4.2477461
564290.85	0.12078456	0.12255927	4.2852999	0.12078447	4.2587394
569522.68	0.12311257	0.12490474	4.296369	0.1231149	4.2694285
574803.02	0.1254771	0.12728523	4.3071474	0.12548178	4.2798243
580132.31	0.12787831	0.12970083	4.3176463	0.12788527	4.2899379
585511.02	0.13031634	0.13215166	4.3278771	0.1303255	4.2997807
590939.59	0.1327913	0.13463777	4.3378512	0.13280258	4.3093641
596418.49	0.13530326	0.13715921	4.3475802	0.13531659	4.3186997
601948.2	0.1378523	0.13971599	4.357076	0.13786759	4.3277991
607529.17	0.14043845	0.14230812	4.3663503	0.14045561	4.3366742
613161.88	0.14306173	0.14493558	4.375415	0.14308069	4.3453368
618846.82	0.14572215	0.14759834	4.3842821	0.1457428	4.3537988
624584.47	0.14841969	0.15029634	4.3929635	0.14844195	4.3620721
630375.32	0.1511543	0.15302951	4.4014714	0.15117808	4.3701688
636219.85	0.15392593	0.15579776	4.4098178	0.15395114	4.3781009
642118.57	0.15673451	0.15860098	4.4180148	0.15676105	4.3858805
648071.98	0.15957992	0.16143904	4.4260746	0.15960769	4.3935196
654080.59	0.16246205	0.16431179	4.4340095	0.16249096	4.4010304
660144.91	0.16538075	0.16721906	4.4418316	0.1654107	4.4084251
666265.45	0.16833584	0.17016066	4.4495533	0.16836674	4.4157159
672442.74	0.17132712	0.17313636	4.4571867	0.17135887	4.4229151
678677.31	0.17435437	0.17614592	4.4647444	0.17438687	4.4300348
684969.67	0.17741734	0.17918908	4.4722387	0.17745048	4.4370876
691320.38	0.18051573	0.18226554	4.4796821	0.18054942	4.4440857
697729.96	0.18364924	0.18537499	4.4870871	0.18368338	4.4510416
704198.98	0.18681752	0.18851707	4.4944663	0.18685201	4.4579678
710727.97	0.1900202	0.19169141	4.5018323	0.19005494	4.4648769
717317.49	0.19325687	0.19489763	4.5091979	0.19329177	4.4717815
723968.11	0.1965271	0.19813528	4.5165759	0.19656206	4.4786943
730680.4	0.19983043	0.20140393	4.5239793	0.19986535	4.4856283
737454.91	0.20316636	0.20470311	4.531421	0.20320114	4.4925963
744292.23	0.20653438	0.20803231	4.5389143	0.20656893	4.4996113
751192.95	0.20993394	0.21139103	4.5464723	0.20996816	4.5066866
758157.65	0.21336447	0.21477874	4.5541086	0.21339827	4.5138353
765186.92	0.21682539	0.21819489	4.5618366	0.21685868	4.521071
772281.36	0.22031609	0.22163891	4.56967	0.22034878	4.5284073
779441.58	0.22383593	0.22511024	4.5776228	0.22386794	4.5358577
786668.18	0.2273843	0.22860831	4.5857089	0.22741553	4.5434364
793961.78	0.23096054	0.23213253	4.5939427	0.23099092	4.5511573
801323.01	0.23456401	0.23568233	4.6023386	0.23459345	4.5590348
808752.49	0.23819405	0.23925713	4.6109111	0.23822248	4.5670834
816250.85	0.24185003	0.24285637	4.6196752	0.24187736	4.5753176
823818.73	0.24553129	0.24647949	4.628646	0.24555746	4.5837525
831456.78	0.24923721	0.25012595	4.6378387	0.24926215	4.5924032
839165.64	0.25296719	0.25379525	4.6472689	0.25299082	4.6012849
846945.98	0.25672062	0.25748688	4.6569523	0.25674289	4.6104133
854798.45	0.26049695	0.26120037	4.666905	0.26051778	4.6198041
862723.73	0.26429562	0.2649353	4.6771431	0.26431496	4.6294734
870722.48	0.26811613	0.26869126	4.687683	0.26813393	4.6394373
878795.4	0.271958	0.27246787	4.6985415	0.27197421	4.6497121
886943.17	0.2758208	0.2762648	4.7097352	0.27583536	4.6603146
895166.47	0.27970413	0.28008177	4.7212813	0.279717	4.6712614
903466.02	0.28360761	0.28391852	4.7331968	0.28361875	4.6825695
911842.52	0.28753094	0.28777483	4.7454991	0.2875403	4.6942558
920296.68	0.29147384	0.29165053	4.7582055	0.29148139	4.7063374
928829.23	0.29543607	0.29554548	4.7713336	0.29544178	4.7188316
937440.88	0.29941744	0.29945958	4.7849007	0.29942127	4.7317556
946132.38	0.3034178	0.30339277	4.7989246	0.30341972	4.7451266
954904.46	0.30743702	0.30734502	4.8134227	0.30743701	4.7589618
963757.87	0.31147503	0.31131633	4.8284125	0.31147306	4.7732786
972693.36	0.31553178	0.31530672	4.8439115	0.31552783	4.7880939
981711.7	0.31960726	0.31931626	4.859937	0.31960131	4.8034248
990813.66	0.32370146	0.32334499	4.8765061	0.3236935	4.8192881
1000000	0.32781443	0.32739302	4.8936359	0.32780443	4.8357004


==> graphics/data/butterfly_r10_N200_1e4to1e6_mag.dat <==
10000	0.00022952745	0.00022954509	0.00022953457	0.00024241882	0.00022954015	0.00023874535
10092.715	0.00023017693	0.0002301956	0.00023018427	0.00024341735	0.00023018991	0.00023927264
10186.29	0.00023097851	0.00023099865	0.00023098615	0.00024467667	0.00023099184	0.00023988621
10280.732	0.00023209971	0.00023212217	0.00023210781	0.00024640537	0.00023211352	0.00024068474
10376.05	0.00023405461	0.00023408126	0.00023406348	0.00024911835	0.00023406914	0.00024198524
10472.252	0.00023902985	0.00023906618	0.00023904021	0.00025440723	0.00023904555	0.00024520567
10569.346	0.00026208587	0.00026215403	0.00026209883	0.00026771441	0.00026210241	0.00026080944
10667.339	0.0002827095	0.00028272552	0.00028271253	0.00025497683	0.0002827142	0.00027895085
10766.242	0.00024522851	0.00024523031	0.00024523021	0.00023869525	0.00024523544	0.00025259716
10866.061	0.00023861396	0.00023861874	0.00023861695	0.00023943775	0.00023862301	0.00024767516
10966.806	0.00023710197	0.00023710892	0.00023710573	0.00024097839	0.00023711212	0.00024656368
11068.485	0.00023687497	0.0002368834	0.00023687919	0.0002423535	0.0002368858	0.00024645865
11171.107	0.00023712647	0.00023713598	0.000237131	0.00024357497	0.00023713778	0.00024674577
11274.68	0.00023761106	0.00023762142	0.00023761581	0.00024470285	0.00023762276	0.00024723261
11379.213	0.00023823608	0.00023824713	0.00023824099	0.00024578157	0.00023824811	0.00024784474
11484.715	0.00023896211	0.00023897376	0.00023896715	0.00024684168	0.00023897444	0.00024855
11591.196	0.00023977198	0.00023978416	0.00023977712	0.00024790514	0.00023978459	0.00024933432
11698.664	0.00024065925	0.00024067192	0.00024066447	0.00024898904	0.00024067213	0.00025019261
11807.128	0.00024162351	0.00024163665	0.00024162881	0.00025010784	0.00024163667	0.00025112499
11916.598	0.00024266835	0.00024268194	0.0002426737	0.00025127488	0.00024268178	0.00025213512
12027.083	0.00024380042	0.00024381445	0.00024380582	0.00025250346	0.00024381412	0.00025322951
12138.593	0.00024502925	0.00024504373	0.0002450347	0.00025380767	0.00024504325	0.00025441735
12251.136	0.00024636738	0.00024638231	0.00024637287	0.00025520317	0.00024638168	0.0002557107
12364.722	0.00024783076	0.00024784615	0.00024783629	0.00025670805	0.00024784538	0.00025712491
12479.362	0.00024943952	0.0002494554	0.00024944508	0.00025834378	0.00024945448	0.00025867934
12595.065	0.00025121901	0.0002512354	0.0002512246	0.00026013646	0.00025123433	0.00026039841
12711.84	0.00025320132	0.00025321825	0.00025320694	0.00026211834	0.00025321702	0.00026231308
12829.698	0.00025542741	0.00025544493	0.00025543305	0.00026433004	0.00025544353	0.00026446289
12948.649	0.00025795012	0.00025796826	0.00025795578	0.00026682351	0.00025796669	0.00026689892
13068.702	0.00026083845	0.00026085728	0.00026084413	0.00026966629	0.00026085552	0.00026968797
13189.869	0.00026418386	0.00026420344	0.00026418955	0.00027294763	0.00026420146	0.00027291873
13312.159	0.00026810956	0.00026812998	0.00026811526	0.00027678765	0.00026812775	0.00027671084
13435.583	0.00027278467	0.00027280602	0.00027279037	0.00028135124	0.00027280351	0.00028122882
13560.151	0.00027844625	0.00027846864	0.00027845195	0.0002868697	0.0002784658	0.00028670375
13685.874	0.00028543471	0.00028545828	0.00028544039	0.00029367565	0.00028545504	0.00029346818
13812.763	0.00029425259	0.00029427751	0.00029425824	0.00030226102	0.00029427379	0.00030201422
13940.828	0.00030566614	0.00030569259	0.00030567174	0.00031337759	0.00030568828	0.00031309423
14070.081	0.00032088921	0.00032091745	0.00032089472	0.00032821956	0.00032091237	0.0003279036
14200.532	0.00034193579	0.00034196611	0.00034194118	0.00034877416	0.00034196004	0.0003484319
14332.192	0.00037234501	0.0003723778	0.00037235021	0.00037854463	0.00037237037	0.00037818669
14465.073	0.00041881332	0.0004188491	0.00041881823	0.00042418032	0.00041883973	0.0004238253
14599.187	0.00049533028	0.00049536979	0.00049533476	0.00049961127	0.00049535748	0.00049929272
14734.543	0.00063540781	0.00063545243	0.0006354116	0.0006382771	0.00063543512	0.00063805696
14871.155	0.00093451049	0.00093456316	0.00093451307	0.00093556377	0.00093453586	0.00093554732
15009.033	0.0016152404	0.001615301	0.0016152405	0.0016141714	0.0016152541	0.0016143539
15148.189	0.001527491	0.0015275069	0.0015274896	0.0015258193	0.001527475	0.0015270431
15288.636	0.000876631	0.00087662335	0.00087662966	0.00087754343	0.00087660762	0.00087886745
15430.385	0.00060031197	0.00060029803	0.00060031133	0.00060323116	0.00060028924	0.00060429989
15573.448	0.00047115498	0.00047113966	0.00047115501	0.00047527595	0.00047113449	0.00047613828
15717.837	0.00040264342	0.00040263019	0.00040264368	0.00040654724	0.00040262524	0.00040724703
15863.565	0.00036092028	0.00036090996	0.00036092121	0.00036600902	0.00036090318	0.00036657721
16010.645	0.00033356632	0.00033355595	0.00033356809	0.0003405276	0.00033355149	0.00034098719
16159.088	0.00031594103	0.00031593136	0.00031594331	0.00032377305	0.00031592834	0.00032414182
16308.907	0.00030403407	0.00030402539	0.00030403673	0.00031239739	0.00030402322	0.00031268932
16460.115	0.00029576609	0.00029575846	0.00029576905	0.00030450286	0.00029575683	0.00030472902
16612.725	0.0002899379	0.00028993128	0.0002899411	0.00029895389	0.00028993002	0.00029912313
16766.75	0.00028580861	0.00028580293	0.000285812	0.00029504049	0.00028580193	0.00029515996
16922.204	0.00028289967	0.00028289486	0.00028290322	0.00029230227	0.00028289404	0.00029237775
17079.098	0.00028089134	0.00028088732	0.00028089503	0.00029043126	0.00028088664	0.00029046749
17237.447	0.00027956399	0.0002795607	0.0002795678	0.00028921591	0.00027956012	0.00028921681
17397.264	0.00027876318	0.00027876055	0.00027876709	0.00028850755	0.00027876004	0.00028847638
17558.563	0.00027837809	0.00027837606	0.00027838208	0.00028819958	0.00027837561	0.00028813907
17721.358	0.00027832783	0.00027832635	0.00027833189	0.00028821424	0.00027832595	0.0002881267
17885.662	0.00027855247	0.00027855151	0.0002785566	0.00028849398	0.00027855114	0.00028838136
18051.489	0.00027900705	0.00027900657	0.00027901124	0.00028899566	0.00027900622	0.00028885963
18218.853	0.0002796575	0.00027965745	0.00027966173	0.00028968661	0.00027965712	0.0002895286
18387.77	0.00028047777	0.00028047813	0.00028048204	0.0002905419	0.00028047781	0.00029036313
18558.252	0.00028144784	0.00028144858	0.00028145215	0.00029154239	0.00028144827	0.00029134391
18730.315	0.00028255228	0.00028255338	0.00028255662	0.00029267334	0.00028255307	0.00029245606
18903.974	0.00028377919	0.00028378063	0.00028378356	0.00029392341	0.00028378032	0.00029368812
19079.242	0.00028511943	0.00028512119	0.00028512383	0.00029528392	0.00028512088	0.00029503129
19256.136	0.00028656607	0.00028656813	0.00028657048	0.00029674829	0.00028656782	0.00029647888
19434.669	0.00028811391	0.00028811626	0.00028811834	0.00029831163	0.00028811594	0.00029802592
19614.858	0.00028975918	0.00028976181	0.00028976363	0.00029997041	0.00028976148	0.0002996688
19796.718	0.00029149932	0.00029150221	0.00029150377	0.00030172224	0.00029150187	0.00030140507
19980.263	0.00029333273	0.00029333588	0.00029333719	0.00030356569	0.00029333552	0.00030323322
20165.51	0.00029525865	0.00029526206	0.00029526312	0.00030550014	0.00029526169	0.00030515257
20352.475	0.00029727709	0.00029728074	0.00029728157	0.00030752567	0.00029728036	0.00030716312
20541.173	0.00029938868	0.00029939256	0.00029939315	0.00030964296	0.00029939217	0.00030926552
20731.621	0.00030159461	0.00030159873	0.00030159909	0.00031185328	0.00030159833	0.00031146096
20923.835	0.00030389666	0.00030390101	0.00030390113	0.00031415839	0.00030390059	0.00031375117
21117.83	0.00030629706	0.00030630164	0.00030630153	0.00031656055	0.0003063012	0.00031613831
21313.625	0.00030879854	0.00030880335	0.000308803	0.00031906244	0.00030880289	0.00031862505
21511.234	0.00031140429	0.00031140933	0.00031140875	0.00032166723	0.00031140885	0.00032121445
21710.676	0.00031411798	0.00031412325	0.00031412242	0.00032437848	0.00031412275	0.00032391004
21911.967	0.00031694372	0.00031694923	0.00031694815	0.00032720022	0.00031694871	0.00032671577
22115.124	0.00031988612	0.00031989187	0.00031989054	0.00033013692	0.00031989132	0.00032963603
22320.165	0.00032295027	0.00032295628	0.00032295468	0.00033319351	0.0003229557	0.00033267566
22527.106	0.00032614182	0.00032614809	0.00032614621	0.00033637538	0.00032614748	0.00033583997
22735.967	0.00032946697	0.0003294735	0.00032947133	0.00033968845	0.00032947286	0.00033913479
22946.764	0.00033293251	0.00033293933	0.00033293685	0.00034313917	0.00033293866	0.00034256643
23159.515	0.00033654594	0.00033655306	0.00033655025	0.00034673458	0.00033655235	0.00034614181
23374.239	0.00034031549	0.00034032294	0.00034031977	0.00035048232	0.00034032218	0.00034986843
23590.953	0.00034425027	0.00034425806	0.00034425451	0.00035439073	0.00034425725	0.00035375445
23809.677	0.00034836032	0.00034836849	0.00034836453	0.0003584689	0.00034836763	0.00035780876
24030.429	0.00035265686	0.00035266545	0.00035266103	0.00036272674	0.00035266452	0.00036204104
24253.227	0.00035715248	0.00035716153	0.00035715659	0.00036717511	0.00035716052	0.00036646188
24478.092	0.00036186143	0.000361871	0.00036186548	0.00037182591	0.0003618699	0.00037108287
24705.041	0.00036680013	0.00036681028	0.00036680412	0.00037669227	0.00036680909	0.00037591678
24934.094	0.00037198782	0.00037199865	0.00037199173	0.00038178876	0.00037199733	0.00038097777
25165.271	0.00037744768	0.00037745931	0.00037745151	0.00038713171	0.00037745782	0.00038628174
25398.591	0.00038320861	0.00038322119	0.00038321234	0.00039273966	0.0003832195	0.00039184682
25634.074	0.00038930841	0.00038932214	0.00038931201	0.00039863411	0.00038932019	0.00039769429
25871.741	0.00039579963	0.00039581479	0.00039580309	0.00040484085	0.00039581249	0.00040385027
26111.611	0.00040276124	0.00040277822	0.00040276451	0.00041139244	0.00040277544	0.00041034916
26353.705	0.00041032355	0.00041034296	0.0004103266	0.00041833333	0.00041033945	0.00041724142
26598.044	0.00041872633	0.00041874905	0.0004187291	0.00042573168	0.0004187444	0.00042461287
26844.648	0.00042846537	0.00042849279	0.0004284678	0.00043370873	0.00042848621	0.00043263787
27093.539	0.00044067427	0.00044070834	0.00044067635	0.00044251514	0.00044069818	0.00044173823
27344.737	0.00045779603	0.00045783758	0.00045779823	0.00045266991	0.0004578205	0.00045299934
27598.264	0.00047972239	0.00047975855	0.00047972703	0.0004642545	0.00047973245	0.00046760839
27854.142	0.00048620322	0.00048620636	0.00048621201	0.00047329549	0.00048618462	0.00047891959
28112.392	0.00048224325	0.0004822291	0.00048225245	0.00048047739	0.00048221833	0.00048477524
28373.036	0.00048522121	0.00048520587	0.00048522946	0.0004895285	0.00048520072	0.0004923375
28636.097	0.00049308421	0.00049307106	0.00049309166	0.00050015274	0.00049306836	0.00050203833
28901.597	0.00050348924	0.00050347841	0.00050349611	0.00051191908	0.00050347686	0.00051323589
29169.559	0.00051552814	0.00051551927	0.00051553459	0.00052469745	0.00051551831	0.0005256409
29440.005	0.00052888809	0.00052888079	0.00052889423	0.00053849143	0.00052888017	0.00053917365
29712.958	0.00054349144	0.00054348541	0.00054349733	0.00055336438	0.00054348499	0.00055385363
29988.442	0.0005593673	0.00055936231	0.00055937298	0.00056941418	0.000559362	0.00056975429
30266.481	0.00057660422	0.0005766001	0.00057660973	0.00058676558	0.00057659986	0.00058698593
30547.097	0.0005953328	0.0005953294	0.00059533816	0.00060556937	0.00059532921	0.00060569032
30830.315	0.00061572061	0.00061571783	0.00061572584	0.00062600488	0.00061571766	0.00062604089
31116.158	0.00063797326	0.00063797102	0.00063797836	0.00064828476	0.00063797086	0.00064824626
31404.652	0.00066233931	0.00066233754	0.0006623443	0.00067266177	0.00066233738	0.00067255631
31695.821	0.00068911836	0.00068911701	0.00068912324	0.00069943787	0.00068911685	0.00069927089
31989.689	0.00071867258	0.0007186716	0.00071867736	0.00072897634	0.00071867144	0.00072875161
32286.282	0.00075144237	0.00075144171	0.00075144703	0.00076171769	0.00075144154	0.00076143767
32585.625	0.00078796754	0.00078796718	0.0007879721	0.00079820099	0.00078796701	0.00079786702
32887.743	0.0008289162	0.00082891611	0.00082892064	0.00083909269	0.00082891592	0.00083870511
33192.662	0.00087512427	0.00087512443	0.00087512859	0.00088522606	0.00087512422	0.00088478429
33500.408	0.00092765079	0.00092765119	0.000927655	0.0009376562	0.00092765096	0.00093715873
33811.008	0.00098785631	0.00098785692	0.00098786038	0.00099773792	0.00098785667	0.00099718233
34124.487	0.0010575163	0.0010575171	0.0010575202	0.0010672385	0.0010575168	0.0010666213
34440.873	0.0011389889	0.0011389899	0.0011389926	0.0011485041	0.0011389896	0.001147821
34760.192	0.0012354689	0.0012354701	0.0012354725	0.0012447121	0.0012354698	0.0012439573
35082.471	0.001351383	0.0013513843	0.0013513864	0.0013602623	0.001351384	0.0013594294
35407.739	0.0014930205	0.001493022	0.0014930237	0.0015014026	0.0014930216	0.0015004843
35736.022	0.0016695714	0.001669573	0.0016695742	0.0016772561	0.0016695726	0.0016762459
36067.35	0.0018948743	0.0018948761	0.0018948768	0.0019015505	0.0018948756	0.001900446
36401.748	0.0021903962	0.0021903982	0.0021903983	0.0021955624	0.0021903977	0.002194375
36739.248	0.0025901281	0.0025901303	0.0025901296	0.0025929535	0.0025901296	0.0025917352
37079.876	0.0031469251	0.0031469273	0.0031469257	0.0031460512	0.0031469266	0.0031449691
37423.663	0.0039289746	0.0039289768	0.0039289738	0.0039225678	0.0039289758	0.0039221023
37770.637	0.0049338412	0.0049338432	0.0049338382	0.0049219965	0.004933842	0.0049232368
38120.828	0.0057247054	0.0057247066	0.0057246985	0.0057174892	0.0057247053	0.0057210082
38474.266	0.0054442439	0.0054442438	0.0054442338	0.0054507926	0.0054442428	0.0054535253
38830.98	0.004409386	0.0044093849	0.0044093757	0.0044179218	0.0044093842	0.0044182647
39191.002	0.0034442071	0.0034442053	0.0034441978	0.00344808	0.0034442048	0.0034472469
39554.362	0.0027414425	0.0027414402	0.0027414342	0.0027410069	0.0027414399	0.0027398454
39921.091	0.0022447446	0.0022447419	0.0022447371	0.002241351	0.0022447417	0.0022401739
40291.22	0.0018855757	0.0018855726	0.0018855688	0.0018802216	0.0018855726	0.0018791255
40664.781	0.0016173995	0.0016173961	0.0016173932	0.0016107176	0.0016173961	0.0016097249
41041.805	0.0014110028	0.0014109991	0.001410997	0.0014033894	0.0014109992	0.0014024983
41422.325	0.0012479232	0.0012479191	0.0012479178	0.0012396308	0.0012479193	0.0012388324
41806.372	0.0011161682	0.0011161637	0.0011161633	0.0011073606	0.0011161641	0.0011066445
42193.981	0.001007702	0.001007697	0.0010076975	0.00099848429	0.0010076975	0.00099784071
42585.183	0.00091697878	0.00091697321	0.00091697461	0.00090741303	0.00091697391	0.00090683344
42980.012	0.00084007005	0.00084006387	0.00084006604	0.00083018098	0.00084006487	0.00082965806
43378.502	0.00077412357	0.00077411711	0.00077411916	0.00076390441	0.00077411853	0.00076343196
43780.686	0.00071698172	0.00071697621	0.00071697561	0.00070644054	0.00071697803	0.00070601333
44186.6	0.00066688833	0.00066688558	0.00066687946	0.00065616637	0.00066688735	0.00065577996
44596.276	0.00062253204	0.0006225319	0.0006225216	0.0006118314	0.00062253314	0.00061148202
45009.751	0.00058308716	0.00058308807	0.0005830768	0.00057245743	0.00058308878	0.00057214186
45427.06	0.00054786284	0.00054786387	0.00054785315	0.00053726874	0.00054786425	0.00053698424
45848.238	0.0005162342	0.00051623501	0.0005162252	0.00050564264	0.00051623521	0.00050538684
46273.32	0.00048768084	0.00048768136	0.00048767242	0.00047707371	0.00048768147	0.00047684458
46702.344	0.00046177852	0.00046177876	0.00046177057	0.0004511476	0.00046177882	0.00045094336
47135.345	0.00043817913	0.00043817912	0.00043817158	0.0004275215	0.00043817916	0.00042734062
47572.361	0.00041659398	0.00041659376	0.00041658676	0.00040590943	0.00041659378	0.0004057506
48013.429	0.00039678129	0.00039678088	0.00039677436	0.00038607104	0.00039678089	0.00038593309
48458.586	0.00037853688	0.0003785363	0.0003785302	0.00036780286	0.00037853632	0.0003676848
48907.871	0.00036168706	0.00036168635	0.00036168062	0.00035093158	0.00036168636	0.00035083255
49361.321	0.00034608314	0.0003460823	0.00034607691	0.00033530871	0.00034608232	0.00033522798
49818.975	0.00033159708	0.00033159612	0.00033159104	0.00032080633	0.00033159615	0.00032074326
50280.873	0.00031811805	0.00031811699	0.0003181122	0.00030731373	0.00031811702	0.00030726778
50747.052	0.00030554966	0.00030554851	0.00030554399	0.00029473462	0.00030554854	0.00029470535
51217.554	0.00029380775	0.00029380652	0.00029380226	0.00028298494	0.00029380656	0.00028297201
51692.419	0.00028281853	0.00028281721	0.00028281321	0.00027199106	0.00028281726	0.00027199418
52171.686	0.00027251706	0.00027251568	0.00027251193	0.00026168825	0.00027251573	0.00026170722
52655.396	0.00026284608	0.00026284463	0.00026284112	0.00025201948	0.00026284469	0.00025205418
53143.592	0.00025375492	0.0002537534	0.00025375014	0.00024293438	0.00025375346	0.00024298475
53636.313	0.00024519866	0.00024519708	0.00024519407	0.00023438842	0.00024519715	0.00023445449
54133.603	0.00023713746	0.00023713581	0.00023713305	0.0002263422	0.00023713589	0.00022642406
54635.504	0.0002295359	0.00022953419	0.0002295317	0.00021876087	0.00022953428	0.00021885868
55142.057	0.00022236257	0.0002223608	0.00022235857	0.00021161365	0.00022236089	0.00021172768
55653.308	0.0002155896	0.00021558777	0.00021558582	0.00020487349	0.00021558787	0.00020500406
56169.298	0.00020919238	0.00020919048	0.00020918882	0.00019851672	0.0002091906	0.00019866424
56690.073	0.00020314928	0.00020314731	0.00020314594	0.00019252286	0.00020314744	0.00019268786
57215.676	0.00019744146	0.00019743942	0.00019743835	0.00018687447	0.00019743956	0.00018705754
57746.152	0.00019205276	0.00019205065	0.00019204988	0.00018155705	0.00019205079	0.00018175893
58281.546	0.00018696963	0.00018696744	0.00018696697	0.00017655908	0.0001869676	0.0001767806
58821.904	0.00018218114	0.00018217887	0.00018217868	0.00017187212	0.00018217904	0.00017211426
59367.272	0.0001776791	0.00017767673	0.00017767678	0.00016749098	0.00017767693	0.00016775485
59917.697	0.00017345822	0.00017345576	0.00017345594	0.00016341411	0.00017345597	0.00016370098
60473.224	0.00016951649	0.00016951392	0.00016951407	0.00015964407	0.00016951416	0.00015995538
61033.903	0.00016585565	0.00016585295	0.00016585277	0.00015618829	0.00016585323	0.00015652564
61599.78	0.0001624819	0.00016247909	0.00016247803	0.00015306004	0.00016247942	0.00015342521
62170.903	0.00015940701	0.00015940408	0.00015940117	0.00015027985	0.00015940446	0.00015067478
62747.321	0.00015664961	0.00015664659	0.00015664027	0.00014787742	0.00015664704	0.00014830416
63329.084	0.000154237	0.00015423394	0.00015422193	0.00014589414	0.00015423448	0.00014635478
63916.241	0.00015220682	0.00015220383	0.00015218387	0.00014438651	0.00015220446	0.00014488298
64508.841	0.00015060884	0.00015060602	0.00015057833	0.00014343049	0.00015060674	0.00014396428
65106.936	0.00014950961	0.00014950697	0.0001494763	0.00014312679	0.00014950773	0.00014369834
65710.575	0.0001490021	0.00014899951	0.00014897248	0.00014360624	0.00014900025	0.00014421396
66319.812	0.00014921088	0.0001492082	0.00014918916	0.00014503276	0.00014920892	0.00014567126
66934.697	0.00015028615	0.00015028333	0.00015027395	0.00014759647	0.00015028404	0.00014825365
67555.283	0.00015237919	0.00015237628	0.00015237704	0.00015147836	0.00015237703	0.00015213078
68181.623	0.00015556381	0.00015556099	0.0001555719	0.00015674465	0.00015556181	0.00015735135
68813.77	0.0001596265	0.00015962411	0.00015964433	0.00016309516	0.00015962505	0.0001635929
69451.778	0.00016363504	0.00016363365	0.00016366006	0.00016940454	0.00016363477	0.00016971516
70095.701	0.00016544521	0.00016544563	0.00016547143	0.00017328884	0.00016544692	0.00017335636
70745.594	0.00016217317	0.0001621761	0.0001621929	0.00017168339	0.00016217753	0.00017153038
71401.513	0.00015269855	0.00015270411	0.00015270851	0.0001631964	0.00015270558	0.00016292058
72063.513	0.00013946441	0.00013947203	0.00013946741	0.00014981417	0.00013947342	0.00014950233
72731.651	0.00012616754	0.00012617639	0.0001261673	0.00013511918	0.00012617761	0.00013479985
73405.984	0.00011492994	0.00011493933	0.00011492813	0.00012165853	0.00011494037	0.00012132831
74086.568	0.00010614413	0.00010615364	0.00010614101	0.00011036953	0.00010615452	0.00011002275
74773.463	9.9424407e-05	9.9433804e-05	9.9419837e-05	0.00010123379	9.9434542e-05	0.00010087069
75466.726	9.4241683e-05	9.4250855e-05	9.4235532e-05	9.3891926e-05	9.425148e-05	9.3516855e-05
76166.417	9.0150541e-05	9.0159451e-05	9.014277e-05	8.7943746e-05	9.0159985e-05	8.7562319e-05
76872.595	8.6826457e-05	8.6835105e-05	8.6817082e-05	8.3049735e-05	8.6835567e-05	8.2667164e-05
77585.321	8.404544e-05	8.4053843e-05	8.4034492e-05	7.894828e-05	8.4054244e-05	7.856875e-05
78304.654	8.165562e-05	8.1663799e-05	8.1643118e-05	7.5445502e-05	8.166415e-05	7.5072098e-05
79030.657	7.9554159e-05	7.9562134e-05	7.954009e-05	7.2399704e-05	7.956244e-05	7.2034554e-05
79763.391	7.7670979e-05	7.7678763e-05	7.7655291e-05	6.9707491e-05	7.7679029e-05	6.9351972e-05
80502.918	7.5957906e-05	7.5965504e-05	7.5940499e-05	6.7293036e-05	7.5965733e-05	6.694796e-05
81249.302	7.4381565e-05	7.438897e-05	7.4362284e-05	6.5100256e-05	7.4389162e-05	6.4766029e-05
82002.606	7.2918757e-05	7.2925947e-05	7.2897384e-05	6.308723e-05	7.2926101e-05	6.2763972e-05
82762.895	7.1553435e-05	7.1560375e-05	7.152968e-05	6.1222269e-05	7.1560488e-05	6.0909902e-05
83530.232	7.0274692e-05	7.0281336e-05	7.0248194e-05	5.9481127e-05	7.0281401e-05	5.9179441e-05
84304.684	6.9075311e-05	6.9081615e-05	6.9045644e-05	5.7845028e-05	6.9081624e-05	5.7553728e-05
85086.316	6.7950443e-05	6.7956406e-05	6.7917165e-05	5.6299262e-05	6.7956348e-05	5.6018001e-05
85875.195	6.6895856e-05	6.6901613e-05	6.6858631e-05	5.4832161e-05	6.6901472e-05	5.4560561e-05
86671.388	6.5904869e-05	6.5910877e-05	6.5863741e-05	5.3434366e-05	6.5910635e-05	5.3172037e-05
87474.963	6.4963124e-05	6.4970427e-05	6.491897e-05	5.2098283e-05	6.4970069e-05	5.1844832e-05
88285.988	6.4042137e-05	6.4052457e-05	6.3997127e-05	5.0817681e-05	6.4051977e-05	5.0572722e-05
89104.533	6.3098746e-05	6.3113672e-05	6.3056061e-05	4.9587394e-05	6.3113088e-05	4.9350549e-05
89930.667	6.209293e-05	6.2111893e-05	6.2055059e-05	4.8403093e-05	6.2111255e-05	4.8173999e-05
90764.461	6.1019492e-05	6.1038657e-05	6.0986422e-05	4.7261114e-05	6.1038033e-05	4.7039423e-05
91605.985	5.9916277e-05	5.9931011e-05	5.988626e-05	4.6158328e-05	5.9930457e-05	4.5943706e-05
92455.311	5.8833672e-05	5.8841985e-05	5.880555e-05	4.5092034e-05	5.8841531e-05	4.4884166e-05
93312.512	5.7804438e-05	5.7807298e-05	5.7778333e-05	4.4059884e-05	5.7806947e-05	4.3858469e-05
94177.66	5.6839338e-05	5.6838809e-05	5.6815793e-05	4.3059818e-05	5.6838549e-05	4.2864573e-05
95050.83	5.5936196e-05	5.5934028e-05	5.5915474e-05	4.2090015e-05	5.5933845e-05	4.190067e-05
95932.095	5.5088153e-05	5.508544e-05	5.5070172e-05	4.1148851e-05	5.508532e-05	4.0965153e-05
96821.531	5.4287929e-05	5.4285245e-05	5.4272434e-05	4.0234873e-05	5.4285174e-05	4.0056581e-05
97719.213	5.3529346e-05	5.3526946e-05	5.351607e-05	3.9346766e-05	5.3526915e-05	3.9173655e-05
98625.218	5.2807597e-05	5.2805564e-05	5.279635e-05	3.8483339e-05	5.2805564e-05	3.8315193e-05
99539.623	5.2119067e-05	5.211739e-05	5.210978e-05	3.7643501e-05	5.2117416e-05	3.7480119e-05
100462.51	5.1461068e-05	5.1459686e-05	5.1453818e-05	3.6826255e-05	5.1459733e-05	3.6667444e-05
101393.95	5.0831601e-05	5.083042e-05	5.0826641e-05	3.6030677e-05	5.0830485e-05	3.5876257e-05
102334.02	5.0229172e-05	5.0228071e-05	5.0226965e-05	3.5255915e-05	5.022815e-05	3.5105714e-05
103282.81	4.9652657e-05	4.9651491e-05	4.9653931e-05	3.4501175e-05	4.9651582e-05	3.435503e-05
104240.4	4.9101213e-05	4.9099803e-05	4.9107019e-05	3.3765715e-05	4.9099905e-05	3.3623473e-05
105206.87	4.8574215e-05	4.8572341e-05	4.8585975e-05	3.3048844e-05	4.8572452e-05	3.2910358e-05
106182.29	4.8071208e-05	4.8068595e-05	4.8090709e-05	3.2349908e-05	4.8068714e-05	3.221504e-05
107166.76	4.7591886e-05	4.7588186e-05	4.7621104e-05	3.1668296e-05	4.7588311e-05	3.1536914e-05
108160.36	4.7136069e-05	4.7130837e-05	4.7176693e-05	3.1003427e-05	4.7130968e-05	3.0875406e-05
109163.17	4.6703696e-05	4.6696364e-05	4.6756282e-05	3.0354754e-05	4.6696501e-05	3.0229975e-05
110175.28	4.629482e-05	4.6284661e-05	4.6357818e-05	2.9721757e-05	4.6284802e-05	2.9600108e-05
111196.77	4.5909594e-05	4.5895694e-05	4.5978948e-05	2.9103943e-05	4.5895839e-05	2.8985314e-05
112227.74	4.5548252e-05	4.5529497e-05	4.5618128e-05	2.8500841e-05	4.5529646e-05	2.8385131e-05
113268.26	4.5211058e-05	4.5186171e-05	4.5275371e-05	2.7912003e-05	4.5186324e-05	2.7799113e-05
114318.43	4.4898205e-05	4.4865882e-05	4.4951969e-05	2.7337002e-05	4.4866038e-05	2.7226839e-05
115378.33	4.4609654e-05	4.456886e-05	4.4649662e-05	2.6775428e-05	4.456902e-05	2.6667902e-05
116448.06	4.4344968e-05	4.4295407e-05	4.4370013e-05	2.622689e-05	4.4295569e-05	2.6121917e-05
117527.71	4.410329e-05	4.4045889e-05	4.4114214e-05	2.5691013e-05	4.4046055e-05	2.558851e-05
118617.37	4.3883657e-05	4.3820751e-05	4.3883149e-05	2.5167437e-05	4.3820919e-05	2.5067326e-05
119717.13	4.3685613e-05	4.3620513e-05	4.3677528e-05	2.4655815e-05	4.3620684e-05	2.4558022e-05
120827.09	4.350967e-05	4.3445782e-05	4.3498006e-05	2.4155817e-05	4.3445955e-05	2.406027e-05
121947.34	4.335725e-05	4.3297251e-05	4.3345255e-05	2.3667122e-05	4.3297427e-05	2.3573751e-05
123077.98	4.3230213e-05	4.3175714e-05	4.3220014e-05	2.3189421e-05	4.3175892e-05	2.3098163e-05
124219.1	4.3130429e-05	4.308207e-05	4.3123119e-05	2.272242e-05	4.308225e-05	2.2633209e-05
125370.8	4.30596e-05	4.301733e-05	4.3055523e-05	2.2265832e-05	4.3017513e-05	2.2178609e-05
126533.18	4.3019283e-05	4.2982635e-05	4.3018309e-05	2.1819381e-05	4.298282e-05	2.1734087e-05
127706.33	4.301099e-05	4.2979261e-05	4.3012706e-05	2.1382801e-05	4.2979448e-05	2.129938e-05
128890.36	4.3036297e-05	4.3008634e-05	4.3040098e-05	2.0955835e-05	4.3008824e-05	2.0874233e-05
130085.37	4.309691e-05	4.3072349e-05	4.3102044e-05	2.0538234e-05	4.3072541e-05	2.0458399e-05
131291.46	4.3194716e-05	4.3172179e-05	4.3200287e-05	2.0129759e-05	4.3172373e-05	2.0051641e-05
132508.73	4.3331774e-05	4.3310097e-05	4.3336775e-05	1.9730176e-05	4.3310293e-05	1.9653728e-05
133737.29	4.3510293e-05	4.3488293e-05	4.3513677e-05	1.9339262e-05	4.3488492e-05	1.9264437e-05
134977.23	4.3732573e-05	4.3709196e-05	4.3733402e-05	1.8956798e-05	4.3709397e-05	1.8883551e-05
136228.68	4.4000995e-05	4.397549e-05	4.3998622e-05	1.8582573e-05	4.3975694e-05	1.8510862e-05
137491.72	4.4318076e-05	4.429014e-05	4.4312285e-05	1.8216384e-05	4.4290347e-05	1.8146166e-05
138766.48	4.4686624e-05	4.4656404e-05	4.4677639e-05	1.7858032e-05	4.4656613e-05	1.7789268e-05
140053.05	4.5109879e-05	4.5077852e-05	4.5098244e-05	1.7507326e-05	4.5078065e-05	1.7439977e-05
141351.56	4.559158e-05	4.5558374e-05	4.5577981e-05	1.7164079e-05	4.555859e-05	1.7098107e-05
142662.1	4.6135942e-05	4.6102174e-05	4.6121045e-05	1.6828111e-05	4.6102392e-05	1.6763481e-05
143984.8	4.674756e-05	4.6713748e-05	4.6731927e-05	1.6499247e-05	4.6713969e-05	1.6435923e-05
145319.75	4.7431299e-05	4.7397833e-05	4.7415358e-05	1.6177316e-05	4.7398058e-05	1.6115265e-05
146667.09	4.8192162e-05	4.8159312e-05	4.8176213e-05	1.5862154e-05	4.8159541e-05	1.5801343e-05
148026.91	4.9035106e-05	4.9003047e-05	4.9019351e-05	1.55536e-05	4.9003279e-05	1.5493997e-05
149399.35	4.996478e-05	4.9933614e-05	4.9949344e-05	1.5251498e-05	4.993385e-05	1.5193073e-05
150784.5	5.0985118e-05	5.0954899e-05	5.0970076e-05	1.4955697e-05	5.0955139e-05	1.489842e-05
152182.51	5.2098723e-05	5.2069476e-05	5.2084118e-05	1.466605e-05	5.2069719e-05	1.4609893e-05
153593.47	5.3305964e-05	5.3277696e-05	5.3291823e-05	1.4382413e-05	5.3277943e-05	1.4327348e-05
155017.51	5.4603661e-05	5.4576374e-05	5.4590008e-05	1.4104648e-05	5.4576624e-05	1.4050648e-05
156454.76	5.5983251e-05	5.5956949e-05	5.597012e-05	1.383262e-05	5.5957201e-05	1.3779658e-05
157905.33	5.7428297e-05	5.7402995e-05	5.7415744e-05	1.3566196e-05	5.7403249e-05	1.3514247e-05
159369.35	5.8911292e-05	5.888702e-05	5.8899408e-05	1.3305249e-05	5.8887273e-05	1.3254289e-05
160846.95	6.0389852e-05	6.0366662e-05	6.0378776e-05	1.3049654e-05	6.0366912e-05	1.2999659e-05
162338.24	6.1802768e-05	6.1780738e-05	6.1792698e-05	1.279929e-05	6.1780982e-05	1.2750237e-05
163843.36	6.3066984e-05	6.3046221e-05	6.3058186e-05	1.2554038e-05	6.3046455e-05	1.2505905e-05
165362.44	6.4077389e-05	6.4058028e-05	6.4070188e-05	1.2313785e-05	6.4058246e-05	1.226655e-05
166895.6	6.4712018e-05	6.4694213e-05	6.4706778e-05	1.2078418e-05	6.4694409e-05	1.2032059e-05
168442.98	6.4845074e-05	6.4828983e-05	6.4842142e-05	1.1847828e-05	6.4829151e-05	1.1802325e-05
170004.7	6.4368049e-05	6.4353811e-05	6.4367687e-05	1.1621908e-05	6.4353946e-05	1.1577242e-05
171580.9	6.3214937e-05	6.3202642e-05	6.3217243e-05	1.1400556e-05	6.320274e-05	1.1356706e-05
173171.71	6.1382888e-05	6.137256e-05	6.1387749e-05	1.1183671e-05	6.1372619e-05	1.1140618e-05
174777.28	5.8938737e-05	5.8930322e-05	5.8945833e-05	1.0971153e-05	5.8930345e-05	1.092888e-05
176397.73	5.6007115e-05	5.6000488e-05	5.601597e-05	1.0762909e-05	5.6000478e-05	1.0721397e-05
178033.2	5.2744702e-05	5.2739687e-05	5.2754776e-05	1.0558843e-05	5.2739649e-05	1.0518076e-05
179683.84	4.9311172e-05	4.9307565e-05	4.932194e-05	1.0358865e-05	4.9307504e-05	1.0318825e-05
181349.78	4.5846555e-05	4.5844145e-05	4.5857567e-05	1.0162887e-05	4.5844066e-05	1.0123558e-05
183031.17	4.2459359e-05	4.2457946e-05	4.2470264e-05	9.9708216e-06	4.2457855e-05	9.9321874e-06
184728.14	3.9224438e-05	3.9223841e-05	3.9234986e-05	9.7825845e-06	3.922374e-05	9.7446296e-06
186440.85	3.6186996e-05	3.6187056e-05	3.6197022e-05	9.5980933e-06	3.6186948e-05	9.5608026e-06
188169.44	3.3369146e-05	3.3369728e-05	3.3378552e-05	9.4172676e-06	3.3369614e-05	9.3806264e-06
189914.06	3.0776626e-05	3.0777613e-05	3.0785362e-05	9.2400292e-06	3.0777496e-05	9.204023e-06
191674.85	2.8404468e-05	2.8405764e-05	2.8412516e-05	9.0663013e-06	2.8405644e-05	9.0309163e-06
193451.97	2.6241301e-05	2.6242826e-05	2.6248667e-05	8.8960095e-06	2.6242703e-05	8.8612319e-06
195245.56	2.4272387e-05	2.4274071e-05	2.4279087e-05	8.7290806e-06	2.4273947e-05	8.6948973e-06
197055.78	2.248162e-05	2.2483407e-05	2.2487679e-05	8.5654437e-06	2.2483282e-05	8.5318416e-06
198882.79	2.085279e-05	2.0854633e-05	2.0858236e-05	8.4050293e-06	2.0854507e-05	8.3719957e-06
200726.73	1.9370328e-05	1.9372185e-05	1.9375189e-05	8.2477694e-06	1.9372058e-05	8.2152921e-06
202587.77	1.8019697e-05	1.8021535e-05	1.8024003e-05	8.0935978e-06	1.8021407e-05	8.0616649e-06
204466.07	1.6787582e-05	1.678937e-05	1.6791358e-05	7.94245e-06	1.6789242e-05	7.9110497e-06
206361.78	1.5661927e-05	1.566364e-05	1.5665198e-05	7.7942626e-06	1.5663511e-05	7.7633836e-06
208275.06	1.4631905e-05	1.4633522e-05	1.4634695e-05	7.648974e-06	1.4633392e-05	7.6186051e-06
210206.09	1.3687844e-05	1.3689345e-05	1.3690173e-05	7.506524e-06	1.3689215e-05	7.4766543e-06
212155.02	1.282113e-05	1.2822499e-05	1.2823017e-05	7.3668535e-06	1.2822368e-05	7.3374725e-06
214122.02	1.2024103e-05	1.2025325e-05	1.2025564e-05	7.229905e-06	1.2025193e-05	7.2010024e-06
216107.25	1.1289956e-05	1.1291018e-05	1.1291007e-05	7.0956224e-06	1.1290887e-05	7.0671881e-06
218110.89	1.0612643e-05	1.0613534e-05	1.0613297e-05	6.9639507e-06	1.0613402e-05	6.9359748e-06
220133.11	9.986787e-06	9.9874962e-06	9.9870552e-06	6.8348362e-06	9.9873637e-06	6.8073091e-06
222174.08	9.4076013e-06	9.4081197e-06	9.4074947e-06	6.7082263e-06	9.4079869e-06	6.6811388e-06
224233.97	8.8708215e-06	8.8711408e-06	8.8703496e-06	6.5840699e-06	8.8710077e-06	6.5574126e-06
226312.96	8.3726416e-06	8.3727541e-06	8.3718125e-06	6.4623166e-06	8.3726208e-06	6.4360808e-06
228411.22	7.9096589e-06	7.9095578e-06	7.90848e-06	6.3429176e-06	7.9094243e-06	6.3170945e-06
230528.94	7.4788266e-06	7.4785055e-06	7.4773043e-06	6.2258249e-06	7.4783718e-06	6.2004059e-06
232666.29	7.0774113e-06	7.0768643e-06	7.0755513e-06	6.1109916e-06	7.0767305e-06	6.0859684e-06
234823.46	6.7029566e-06	6.7021783e-06	6.7007639e-06	5.9983718e-06	6.7020443e-06	5.9737364e-06
237000.63	6.3532507e-06	6.3522362e-06	6.3507298e-06	5.8879208e-06	6.3521021e-06	5.8636652e-06
239197.98	6.0262987e-06	6.0250434e-06	6.0234536e-06	5.7795948e-06	6.0249093e-06	5.7557112e-06
241415.71	5.720298e-06	5.7187976e-06	5.7171321e-06	5.6733508e-06	5.7186634e-06	5.6498316e-06
243654	5.4336166e-06	5.4318672e-06	5.4301331e-06	5.5691469e-06	5.431733e-06	5.5459848e-06
245913.04	5.1647746e-06	5.1627727e-06	5.1609765e-06	5.4669421e-06	5.1626385e-06	5.4441298e-06
248193.03	4.9124279e-06	4.9101702e-06	4.9083177e-06	5.3666963e-06	4.910036e-06	5.3442268e-06
250494.15	4.6753533e-06	4.6728368e-06	4.6709335e-06	5.2683702e-06	4.6727027e-06	5.2462365e-06
252816.61	4.4524359e-06	4.4496582e-06	4.4477089e-06	5.1719254e-06	4.4495241e-06	5.1501208e-06
255160.61	4.2426579e-06	4.2396169e-06	4.2376262e-06	5.0773244e-06	4.2394829e-06	5.0558423e-06
257526.33	4.0450891e-06	4.0417829e-06	4.039755e-06	4.9845303e-06	4.0416491e-06	4.9633643e-06
259913.99	3.8588772e-06	3.8553047e-06	3.8532435e-06	4.8935072e-06	3.8551711e-06	4.8726509e-06
262323.79	3.6832411e-06	3.6794016e-06	3.6773105e-06	4.8042199e-06	3.6792681e-06	4.7836671e-06
264755.93	3.5174632e-06	3.5133565e-06	3.5112389e-06	4.7166339e-06	3.5132232e-06	4.6963787e-06
267210.62	3.3608838e-06	3.3565103e-06	3.3543692e-06	4.6307155e-06	3.3563773e-06	4.6107519e-06
269688.06	3.2128952e-06	3.2082561e-06	3.2060944e-06	4.5464316e-06	3.2081233e-06	4.5267539e-06
272188.48	3.0729374e-06	3.0680344e-06	3.0658546e-06	4.46375e-06	3.0679019e-06	4.4443525e-06
274712.08	2.9404934e-06	2.9353288e-06	2.9331334e-06	4.3826391e-06	2.9351966e-06	4.3635163e-06
277259.08	2.8150855e-06	2.8096621e-06	2.8074533e-06	4.3030677e-06	2.8095302e-06	4.2842143e-06
279829.69	2.6962717e-06	2.6905928e-06	2.6883728e-06	4.2250058e-06	2.6904613e-06	4.2064163e-06
282424.13	2.5836429e-06	2.577712e-06	2.5754828e-06	4.1484235e-06	2.5775809e-06	4.1300929e-06
285042.63	2.4768198e-06	2.4706406e-06	2.468404e-06	4.0732917e-06	2.4705099e-06	4.055215e-06
287685.41	2.3754508e-06	2.3690266e-06	2.3667844e-06	3.9995822e-06	2.3688964e-06	3.9817543e-06
290352.69	2.2792093e-06	2.2725431e-06	2.2702969e-06	3.9272669e-06	2.2724134e-06	3.9096831e-06
293044.7	2.1877918e-06	2.180886e-06	2.1786373e-06	3.8563186e-06	2.1807567e-06	3.8389741e-06
295761.67	2.1009161e-06	2.0937722e-06	2.0915225e-06	3.7867106e-06	2.0936434e-06	3.7696008e-06
298503.82	2.0183193e-06	2.010938e-06	2.0086885e-06	3.7184168e-06	2.0108097e-06	3.7015371e-06
301271.41	1.9397562e-06	1.9321372e-06	1.9298894e-06	3.6514114e-06	1.9320095e-06	3.6347575e-06
304064.65	1.8649982e-06	1.8571405e-06	1.8548954e-06	3.5856694e-06	1.8570133e-06	3.5692369e-06
306883.79	1.7938313e-06	1.7857331e-06	1.783492e-06	3.5211663e-06	1.7856066e-06	3.5049509e-06
309729.07	1.7260557e-06	1.7177147e-06	1.7154786e-06	3.4578779e-06	1.7175888e-06	3.4418755e-06
312600.72	1.6614841e-06	1.6528977e-06	1.6506675e-06	3.3957806e-06	1.6527724e-06	3.3799872e-06
315499.01	1.5999409e-06	1.5911062e-06	1.5888831e-06	3.3348514e-06	1.5909816e-06	3.3192629e-06
318424.16	1.5412615e-06	1.5321757e-06	1.5299605e-06	3.2750676e-06	1.5320518e-06	3.2596802e-06
321376.43	1.4852915e-06	1.4759519e-06	1.4737455e-06	3.2164071e-06	1.4758287e-06	3.2012169e-06
324356.08	1.4318858e-06	1.42229e-06	1.4200931e-06	3.1588481e-06	1.4221675e-06	3.1438514e-06
327363.35	1.380908e-06	1.3710538e-06	1.3688672e-06	3.1023693e-06	1.3709321e-06	3.0875626e-06
330398.51	1.3322301e-06	1.3221157e-06	1.3199402e-06	3.0469499e-06	1.3219947e-06	3.0323295e-06
333461.8	1.2857316e-06	1.2753556e-06	1.2731919e-06	2.9925695e-06	1.2752354e-06	2.9781319e-06
336553.5	1.2412991e-06	1.2306604e-06	1.2285092e-06	2.9392081e-06	1.230541e-06	2.9249498e-06
339673.86	1.1988258e-06	1.1879239e-06	1.1857857e-06	2.886846e-06	1.1878053e-06	2.8727637e-06
342823.15	1.1582113e-06	1.1470458e-06	1.1449213e-06	2.835464e-06	1.1469281e-06	2.8215545e-06
346001.64	1.1193607e-06	1.1079319e-06	1.1058215e-06	2.7850432e-06	1.107815e-06	2.7713033e-06
349209.6	1.0821848e-06	1.0704931e-06	1.0683975e-06	2.7355653e-06	1.0703771e-06	2.7219917e-06
352447.3	1.0465994e-06	1.0346456e-06	1.0325653e-06	2.6870121e-06	1.0345305e-06	2.6736019e-06
355715.02	1.012525e-06	1.0003103e-06	9.9824566e-07	2.639366e-06	1.0001961e-06	2.626116e-06
359013.04	9.7988641e-07	9.674123e-07	9.6536384e-07	2.5926094e-06	9.6729902e-07	2.5795167e-06
362341.63	9.486129e-07	9.358811e-07	9.3384924e-07	2.5467255e-06	9.3576876e-07	2.5337872e-06
365701.09	9.1863746e-07	9.0564999e-07	9.0363511e-07	2.5016974e-06	9.055386e-07	2.4889108e-06
369091.69	8.8989675e-07	8.7665592e-07	8.746584e-07	2.4575089e-06	8.7654549e-07	2.4448712e-06
372513.73	8.623309e-07	8.4883926e-07	8.4685945e-07	2.414144e-06	8.4872981e-07	2.4016523e-06
375967.5	8.3588326e-07	8.221436e-07	8.2018183e-07	2.3715868e-06	8.2203514e-07	2.3592386e-06
379453.28	8.105002e-07	7.9651556e-07	7.9457213e-07	2.329822e-06	7.964081e-07	2.3176147e-06
382971.39	7.8613095e-07	7.7190459e-07	7.699798e-07	2.2888345e-06	7.7179815e-07	2.2767655e-06
386522.12	7.627274e-07	7.4826284e-07	7.4635693e-07	2.2486095e-06	7.4815742e-07	2.2366763e-06
390105.76	7.4024398e-07	7.2554495e-07	7.2365817e-07	2.2091324e-06	7.2544056e-07	2.1973327e-06
393722.63	7.1863749e-07	7.0370794e-07	7.0184052e-07	2.1703891e-06	7.036046e-07	2.1587203e-06
397373.04	6.9786697e-07	6.8271107e-07	6.8086321e-07	2.1323656e-06	6.8260878e-07	2.1208254e-06
401057.29	6.7789357e-07	6.625157e-07	6.6068759e-07	2.0950482e-06	6.6241448e-07	2.0836344e-06
404775.7	6.5868042e-07	6.4308519e-07	6.41277e-07	2.0584234e-06	6.4298503e-07	2.0471338e-06
408528.58	6.4019255e-07	6.2438476e-07	6.2259663e-07	2.0224783e-06	6.2428568e-07	2.0113105e-06
412316.26	6.2239673e-07	6.063814e-07	6.0461347e-07	1.9871998e-06	6.062834e-07	1.9761518e-06
416139.06	6.0526145e-07	5.8904378e-07	5.8729616e-07	1.9525753e-06	5.8894686e-07	1.9416449e-06
419997.29	5.8875677e-07	5.7234214e-07	5.7061494e-07	1.9185924e-06	5.7224632e-07	1.9077777e-06
423891.31	5.7285424e-07	5.5624822e-07	5.5454153e-07	1.8852391e-06	5.5615349e-07	1.8745378e-06
427821.42	5.5752686e-07	5.4073517e-07	5.3904905e-07	1.8525032e-06	5.4064154e-07	1.8419136e-06
431787.97	5.4274898e-07	5.2577746e-07	5.2411197e-07	1.8203733e-06	5.2568493e-07	1.8098933e-06
435791.3	5.2849622e-07	5.1135085e-07	5.0970602e-07	1.7888378e-06	5.1125942e-07	1.7784656e-06
439831.75	5.1474543e-07	4.9743226e-07	4.9580812e-07	1.7578854e-06	4.9734194e-07	1.7476191e-06
443909.65	5.0147462e-07	4.8399976e-07	4.8239634e-07	1.7275053e-06	4.8391055e-07	1.717343e-06
448025.37	4.8866292e-07	4.710325e-07	4.6944979e-07	1.6976864e-06	4.7094439e-07	1.6876265e-06
452179.24	4.7629048e-07	4.5851062e-07	4.5694861e-07	1.6684184e-06	4.5842362e-07	1.658459e-06
456371.63	4.6433846e-07	4.4641524e-07	4.448739e-07	1.6396907e-06	4.4632935e-07	1.6298301e-06
460602.88	4.5278897e-07	4.3472839e-07	4.3320768e-07	1.6114931e-06	4.346436e-07	1.6017298e-06
464873.37	4.4162501e-07	4.2343294e-07	4.2193283e-07	1.5838158e-06	4.2334926e-07	1.5741479e-06
469183.45	4.3083043e-07	4.1251261e-07	4.1103303e-07	1.5566488e-06	4.1243002e-07	1.5470749e-06
473533.49	4.203899e-07	4.0195187e-07	4.0049276e-07	1.5299826e-06	4.0187039e-07	1.520501e-06
477923.86	4.1028882e-07	3.9173595e-07	3.9029723e-07	1.5038077e-06	3.9165556e-07	1.494417e-06
482354.94	4.0051332e-07	3.8185076e-07	3.8043234e-07	1.4781149e-06	3.8177146e-07	1.4688135e-06
486827.1	3.910502e-07	3.7228288e-07	3.7088466e-07	1.4528951e-06	3.7220467e-07	1.4436815e-06
491340.73	3.8188688e-07	3.6301952e-07	3.616414e-07	1.4281393e-06	3.6294239e-07	1.4190122e-06
495896.2	3.7301139e-07	3.5404848e-07	3.5269035e-07	1.403839e-06	3.5397242e-07	1.3947969e-06
500493.91	3.6441229e-07	3.4535813e-07	3.4401986e-07	1.3799854e-06	3.4528315e-07	1.3710269e-06
505134.25	3.5607869e-07	3.3693739e-07	3.3561886e-07	1.3565703e-06	3.3686347e-07	1.3476941e-06
509817.61	3.4800016e-07	3.2877568e-07	3.2747675e-07	1.3335853e-06	3.2870282e-07	1.32479e-06
514544.39	3.4016677e-07	3.2086291e-07	3.1958344e-07	1.3110224e-06	3.207911e-07	1.3023068e-06
519314.99	3.3256899e-07	3.1318944e-07	3.1192928e-07	1.2888736e-06	3.1311868e-07	1.2802364e-06
524129.83	3.2519774e-07	3.0574609e-07	3.0450508e-07	1.2671313e-06	3.0567636e-07	1.2585712e-06
528989.31	3.1804431e-07	2.9852407e-07	2.9730206e-07	1.2457876e-06	2.9845538e-07	1.2373035e-06
533893.84	3.1110037e-07	2.9151502e-07	2.9031184e-07	1.2248353e-06	2.9144735e-07	1.2164259e-06
538843.84	3.0435795e-07	2.8471092e-07	2.8352641e-07	1.2042668e-06	2.8464427e-07	1.1959311e-06
543839.74	2.9780942e-07	2.7810415e-07	2.7693812e-07	1.1840751e-06	2.780385e-07	1.1758118e-06
548881.96	2.9144747e-07	2.7168738e-07	2.7053966e-07	1.164253e-06	2.7162273e-07	1.1560611e-06
553970.93	2.8526512e-07	2.6545364e-07	2.6432405e-07	1.1447936e-06	2.6538998e-07	1.136672e-06
559107.08	2.7925566e-07	2.5939627e-07	2.5828462e-07	1.1256902e-06	2.5933358e-07	1.1176377e-06
564290.85	2.7341269e-07	2.5350888e-07	2.5241498e-07	1.106936e-06	2.5344716e-07	1.0989517e-06
569522.68	2.6773008e-07	2.4778537e-07	2.4670903e-07	1.0885244e-06	2.4772461e-07	1.0806073e-06
574803.02	2.6220196e-07	2.4221991e-07	2.4116094e-07	1.0704492e-06	2.421601e-07	1.0625982e-06
580132.31	2.5682269e-07	2.3680691e-07	2.3576511e-07	1.0527039e-06	2.3674805e-07	1.0449181e-06
585511.02	2.515869e-07	2.3154104e-07	2.3051621e-07	1.0352824e-06	2.3148311e-07	1.0275608e-06
590939.59	2.4648943e-07	2.2641718e-07	2.2540912e-07	1.0181786e-06	2.2636017e-07	1.0105202e-06
596418.49	2.4152535e-07	2.2143044e-07	2.2043895e-07	1.0013865e-06	2.2137433e-07	9.9379058e-07
601948.2	2.3668993e-07	2.1657612e-07	2.15601e-07	9.8490039e-07	2.1652091e-07	9.7736594e-07
607529.17	2.3197864e-07	2.1184974e-07	2.1089078e-07	9.6871446e-07	2.1179542e-07	9.6124063e-07
613161.88	2.2738715e-07	2.0724699e-07	2.0630399e-07	9.528231e-07	2.0719356e-07	9.4540903e-07
618846.82	2.2291129e-07	2.0276376e-07	2.018365e-07	9.3722079e-07	2.0271119e-07	9.2986565e-07
624584.47	2.1854709e-07	1.9839608e-07	1.9748437e-07	9.2190211e-07	1.9834437e-07	9.1460509e-07
630375.32	2.1429073e-07	1.9414017e-07	1.932438e-07	9.0686176e-07	1.9408931e-07	8.9962205e-07
636219.85	2.1013854e-07	1.8999239e-07	1.8911115e-07	8.9209453e-07	1.8994236e-07	8.8491136e-07
642118.57	2.0608701e-07	1.8594926e-07	1.8508294e-07	8.7759529e-07	1.8590006e-07	8.704679e-07
648071.98	2.0213277e-07	1.8200742e-07	1.8115582e-07	8.6335903e-07	1.8195903e-07	8.5628668e-07
654080.59	1.9827259e-07	1.7816367e-07	1.7732658e-07	8.4938084e-07	1.7811609e-07	8.4236279e-07
660144.91	1.9450336e-07	1.7441492e-07	1.7359213e-07	8.3565586e-07	1.7436813e-07	8.2869141e-07
666265.45	1.9082211e-07	1.7075821e-07	1.6994952e-07	8.2217937e-07	1.707122e-07	8.1526782e-07
672442.74	1.8722597e-07	1.6719069e-07	1.663959e-07	8.0894672e-07	1.6714545e-07	8.0208739e-07
678677.31	1.8371219e-07	1.6370962e-07	1.6292853e-07	7.9595332e-07	1.6366515e-07	7.8914556e-07
684969.67	1.8027812e-07	1.6031239e-07	1.5954478e-07	7.8319472e-07	1.6026866e-07	7.7643786e-07
691320.38	1.7692122e-07	1.5699645e-07	1.5624214e-07	7.706665e-07	1.5695346e-07	7.6395992e-07
697729.96	1.7363905e-07	1.5375938e-07	1.5301816e-07	7.5836436e-07	1.5371713e-07	7.5170744e-07
704198.98	1.7042925e-07	1.5059884e-07	1.4987052e-07	7.4628406e-07	1.5055731e-07	7.3967619e-07
710727.97	1.6728956e-07	1.4751259e-07	1.4679696e-07	7.3442144e-07	1.4747176e-07	7.2786204e-07
717317.49	1.642178e-07	1.4449844e-07	1.4379531e-07	7.2277244e-07	1.4445831e-07	7.1626092e-07
723968.11	1.6121186e-07	1.4155433e-07	1.408635e-07	7.1133305e-07	1.4151488e-07	7.0486885e-07
730680.4	1.5826974e-07	1.3867823e-07	1.3799952e-07	7.0009934e-07	1.3863946e-07	6.9368192e-07
737454.91	1.5538947e-07	1.3586821e-07	1.3520143e-07	6.8906747e-07	1.3583011e-07	6.8269627e-07
744292.23	1.5256918e-07	1.3312241e-07	1.3246736e-07	6.7823364e-07	1.3308497e-07	6.7190816e-07
751192.95	1.4980705e-07	1.3043902e-07	1.2979553e-07	6.6759416e-07	1.3040223e-07	6.6131387e-07
758157.65	1.4710134e-07	1.2781632e-07	1.2718419e-07	6.5714538e-07	1.2778017e-07	6.5090978e-07
765186.92	1.4445036e-07	1.2525263e-07	1.2463168e-07	6.4688372e-07	1.252171e-07	6.4069233e-07
772281.36	1.4185248e-07	1.2274634e-07	1.2213639e-07	6.3680569e-07	1.2271143e-07	6.3065802e-07
779441.58	1.3930613e-07	1.2029588e-07	1.1969675e-07	6.2690784e-07	1.2026158e-07	6.2080342e-07
786668.18	1.368098e-07	1.1789976e-07	1.1731128e-07	6.1718678e-07	1.1786606e-07	6.1112518e-07
793961.78	1.34362e-07	1.1555653e-07	1.1497851e-07	6.0763922e-07	1.1552341e-07	6.0161997e-07
801323.01	1.3196133e-07	1.1326477e-07	1.1269705e-07	5.982619e-07	1.1323223e-07	5.9228457e-07
808752.49	1.2960642e-07	1.1102314e-07	1.1046554e-07	5.8905162e-07	1.1099117e-07	5.8311579e-07
816250.85	1.2729594e-07	1.0883032e-07	1.0828268e-07	5.8000526e-07	1.0879891e-07	5.7411051e-07
823818.73	1.2502861e-07	1.0668504e-07	1.0614719e-07	5.7111974e-07	1.0665419e-07	5.6526567e-07
831456.78	1.228032e-07	1.0458609e-07	1.0405787e-07	5.6239204e-07	1.0455579e-07	5.5657826e-07
839165.64	1.206185e-07	1.0253228e-07	1.0201352e-07	5.5381921e-07	1.0250251e-07	5.4804532e-07
846945.98	1.1847337e-07	1.0052246e-07	1.00013e-07	5.4539834e-07	1.0049321e-07	5.3966397e-07
854798.45	1.1636669e-07	9.8555517e-08	9.8055203e-08	5.3712657e-07	9.8526785e-08	5.3143136e-07
862723.73	1.1429737e-07	9.6630381e-08	9.6139057e-08	5.2900112e-07	9.6602157e-08	5.2334471e-07
870722.48	1.1226439e-07	9.474601e-08	9.4263522e-08	5.2101923e-07	9.4718287e-08	5.1540127e-07
878795.4	1.1026673e-07	9.2901397e-08	9.2427594e-08	5.1317822e-07	9.2874166e-08	5.0759836e-07
886943.17	1.0830342e-07	9.1095565e-08	9.0630297e-08	5.0547544e-07	9.1068817e-08	4.9993334e-07
895166.47	1.0637353e-07	8.9327567e-08	8.8870687e-08	4.9790829e-07	8.9301295e-08	4.9240363e-07
903466.02	1.0447617e-07	8.7596486e-08	8.7147849e-08	4.9047423e-07	8.7570681e-08	4.8500669e-07
911842.52	1.0261047e-07	8.5901431e-08	8.5460894e-08	4.8317075e-07	8.5876085e-08	4.7774003e-07
920296.68	1.0077561e-07	8.424154e-08	8.3808962e-08	4.7599542e-07	8.4216646e-08	4.706012e-07
928829.23	9.8970775e-08	8.2615974e-08	8.2191218e-08	4.6894582e-07	8.2591524e-08	4.6358781e-07
937440.88	9.7195216e-08	8.1023922e-08	8.060685e-08	4.6201958e-07	8.0999909e-08	4.566975e-07
946132.38	9.5448201e-08	7.9464595e-08	7.9055073e-08	4.5521441e-07	7.944101e-08	4.4992795e-07
954904.46	9.3729033e-08	7.7937226e-08	7.7535121e-08	4.4852801e-07	7.7914063e-08	4.4327691e-07
963757.87	9.2037047e-08	7.6441071e-08	7.6046254e-08	4.4195816e-07	7.6418323e-08	4.3674215e-07
972693.36	9.0371609e-08	7.4975409e-08	7.4587751e-08	4.3550267e-07	7.4953068e-08	4.3032148e-07
981711.7	8.8732117e-08	7.3539536e-08	7.3158911e-08	4.2915938e-07	7.3517596e-08	4.2401277e-07
990813.66	8.7118e-08	7.2132772e-08	7.1759056e-08	4.2292621e-07	7.2111225e-08	4.178139e-07
1000000	8.5528716e-08	7.0754452e-08	7.0387522e-08	4.1680106e-07	7.0733292e-08	4.1172282e-07


==> graphics/data/plateTVA_r75_N250_0to250Hz_error.dat <==
0	2.0129447e-09	2.1513506e-09	0.0038926535
0.501002	2.8311354e-08	2.331703e-08	0.0052962734
1.002004	4.8999769e-08	2.5761826e-08	0.0051531457
1.503006	3.097591e-08	4.4026164e-08	0.0049212127
2.004008	4.9011301e-08	3.714619e-08	0.0046096426
2.50501	2.0413419e-08	5.8533873e-09	0.004230495
3.006012	8.933787e-09	2.6148743e-08	0.0037971753
3.507014	3.8847394e-08	5.0882761e-08	0.0033238573
4.008016	2.1471927e-08	2.6578246e-08	0.0028246719
4.509018	2.734406e-08	5.943487e-08	0.0023130511
5.01002	8.9679891e-08	9.468057e-08	0.0018009164
5.511022	1.6770386e-07	2.7437851e-06	0.0012988816
6.012024	2.3480697e-07	2.34919e-07	0.00081609264
6.5130261	1.0436769e-07	3.625952e-08	0.00036354591
7.0140281	3.6672131e-07	3.853776e-07	0.00012422771
7.5150301	3.0058861e-07	3.7856831e-07	0.00047807968
8.0160321	1.9173403e-08	1.22564e-08	0.00083106412
8.5170341	7.9465114e-09	6.471075e-09	0.0011472331
9.0180361	3.6855786e-09	5.3253451e-09	0.0014243045
9.5190381	8.8902468e-09	1.1610591e-08	0.0016617949
10.02004	1.3686969e-08	1.6071256e-08	0.0018600368
10.521042	5.2721345e-10	1.3984998e-09	0.0020199011
11.022044	2.8532992e-09	3.3265389e-10	0.0021426412
11.523046	3.4234199e-08	2.8487571e-09	0.0022299816
12.024048	5.0805196e-09	5.016146e-09	0.0022842066
12.52505	1.2348431e-10	3.4081783e-09	0.0023085095
13.026052	5.399716e-09	6.0367673e-10	0.0023080909
13.527054	5.3309362e-09	2.3136666e-09	0.002293169
14.028056	1.1626868e-08	4.88987e-09	0.0022897164
14.529058	3.1696425e-08	1.1999035e-08	0.0023924724
15.03006	1.4932781e-08	5.1737771e-09	0.003282241
15.531062	5.6867217e-07	4.2867793e-07	0.023859559
16.032064	1.8279836e-08	1.2222032e-08	0.0048434938
16.533066	1.0394714e-08	4.7261953e-09	0.0018228203
17.034068	2.7519791e-09	1.0377106e-08	0.0012463825
17.53507	1.7973516e-08	1.1588375e-08	0.00089472387
18.036072	1.2962676e-08	4.3593875e-09	0.00061193625
18.537074	2.4500209e-07	3.1216781e-08	0.00054457186
19.038076	1.2908969e-07	1.2334498e-07	0.00063416693
19.539078	7.9403017e-09	1.5110194e-08	0.00074572719
20.04008	3.2844981e-09	4.7317204e-09	0.0010883611
20.541082	1.637473e-08	9.5255417e-09	0.0014935879
21.042084	2.268074e-09	1.9088218e-08	0.0019493224
21.543086	7.3981781e-09	3.5842153e-08	0.0024639994
22.044088	8.7704213e-10	4.2697967e-08	0.0030597532
22.54509	1.3337478e-10	5.718523e-08	0.0037787462
23.046092	3.3185976e-09	7.756117e-08	0.0047011531
23.547094	1.3550631e-08	1.0682837e-07	0.0059904596
24.048096	2.1803233e-08	1.2945331e-07	0.0080258708
24.549098	3.577464e-09	1.4839871e-07	0.011915015
25.0501	3.7542629e-08	2.4667635e-07	0.022928232
25.551102	1.9448528e-07	2.9274132e-06	0.5793831
26.052104	2.1276832e-09	5.2777326e-09	0.013773653
26.553106	6.0407856e-09	7.8468476e-08	0.018585985
27.054108	4.4213578e-09	5.8738255e-08	0.0073980588
27.55511	3.1136941e-09	2.3416836e-08	0.0023863153
28.056112	1.2901191e-08	1.7933336e-08	0.0027010097
28.557114	4.5671012e-07	3.9034399e-07	0.041456044
29.058116	2.6290568e-08	5.2314646e-08	0.0015212889
29.559118	1.3997582e-08	6.2734181e-08	0.0060043935
30.06012	7.8678712e-09	4.7159247e-08	0.0086477732
30.561122	2.7553313e-09	2.4404007e-07	0.010478045
31.062124	3.0216848e-09	4.0691528e-09	0.011662441
31.563126	5.9410198e-09	6.7094795e-08	0.012197694
32.064128	2.8083691e-09	1.4219373e-07	0.011941294
32.56513	3.1191858e-09	2.3213618e-07	0.010489403
33.066132	9.7880551e-10	3.2574202e-07	0.0067463431
33.567134	4.8641754e-10	3.9812465e-07	0.0057120012
34.068136	3.7354559e-08	1.6360695e-08	0.084441932
34.569138	1.1001721e-07	1.2823931e-06	0.083007493
35.07014	2.6483566e-07	4.8844466e-06	0.16168183
35.571142	1.315066e-07	8.4965163e-07	0.021880223
36.072144	5.9113027e-08	3.0653284e-07	0.0055842561
36.573146	1.3237879e-06	4.4971145e-06	0.054281323
37.074148	3.2556727e-07	7.2387789e-07	0.023757164
37.57515	2.7387251e-06	5.0179945e-06	0.13036263
38.076152	5.3016666e-07	6.4659307e-07	0.055567345
38.577154	6.9078274e-06	5.5987482e-06	0.036608413
39.078156	2.2469117e-05	1.071874e-05	0.040171297
39.579158	0.018196253	0.0043230878	0.97235233
40.08016	0.0022012035	0.00035189201	0.27939188
40.581162	0.0030457765	0.00085854186	2.8745564
41.082164	3.8605802e-05	1.6478582e-05	0.51907154
41.583166	7.1326944e-05	4.0258408e-05	0.31817451
42.084168	2.8409008e-05	1.9724415e-05	0.25041955
42.58517	0.00049173674	0.00040892987	0.19395508
43.086172	0.0072240143	0.0074507252	0.040158488
43.587174	0.0084973329	0.0054575667	0.58344109
44.088176	0.020182596	0.017336887	0.46542783
44.589178	0.10201799	0.10720814	0.41674135
45.09018	0.0536496	0.070980817	0.50203236
45.591182	0.5336618	0.658678	1.5492762
46.092184	0.17187129	0.12633878	0.62189865
46.593186	1.0164899	1.0558929	1.3033133
47.094188	0.15193194	0.15490601	0.063948617
47.59519	0.66373523	0.67181899	1.054956
48.096192	0.0060853985	0.0065914855	1.6107171
48.597194	6.5529102e-05	7.9321428e-05	0.51125563
49.098196	9.7592256e-07	1.2810063e-06	0.29767061
49.599198	3.6899835e-07	5.2645206e-07	0.19820406
50.1002	2.7489006e-08	5.1735008e-08	0.13876859
50.601202	2.0954357e-08	2.8799712e-08	0.098549713
51.102204	5.8414481e-10	7.0608102e-10	0.069294984
51.603206	8.360413e-09	1.809378e-08	0.047150381
52.104208	4.0555017e-09	1.3858156e-08	0.030243218
52.60521	1.6978025e-09	3.0414654e-09	0.017818019
53.106212	1.1929766e-10	4.633359e-10	0.0097292159
53.607214	7.4434389e-09	9.3051866e-09	0.0055960629
54.108216	7.2739179e-09	1.5456676e-08	0.01127323
54.609218	3.3111441e-08	2.5232993e-08	0.038423725
55.11022	6.4135292e-08	7.3273188e-08	0.11384306
55.611222	2.3777361e-06	3.1171987e-06	0.37877106
56.112224	0.00048069891	0.00068241838	4.4095105
56.613226	0.00062055862	0.00093805877	1.2342501
57.114228	0.0069252482	0.011141525	1.3819303
57.61523	0.00011375808	0.00019163562	0.41173076
58.116232	4.9924584e-05	8.8343828e-05	0.1860631
58.617234	0.00034006227	0.00063221158	0.73286926
59.118236	5.3870505e-06	1.0515224e-05	0.23717932
59.619238	5.4871437e-06	1.1279847e-05	0.142633
60.12024	2.5734209e-06	5.5683656e-06	0.1876297
60.621242	1.3004965e-05	2.9898814e-05	3.0281535
61.122244	1.7391988e-05	4.2583712e-05	9.3412543
61.623246	8.3134801e-07	2.2145635e-06	0.63939292
62.124248	2.6951962e-08	8.2587438e-08	0.16919119
62.625251	1.1540573e-08	3.5583764e-08	0.0078601826
63.126253	5.6224317e-10	2.2732044e-09	0.052716885
63.627255	2.6174188e-09	1.6292207e-08	0.073323044
64.128257	4.8643878e-10	1.0106373e-08	0.074966231
64.629259	1.0150221e-08	2.9731977e-08	0.067524536
65.130261	1.4633889e-08	4.2339051e-08	0.013173588
65.631263	1.1450605e-08	5.4769774e-08	0.030962677
66.132265	2.0443788e-08	8.1591756e-08	0.17738529
66.633267	2.3244827e-07	1.3941598e-06	0.73750982
67.134269	1.075702e-08	3.2157737e-07	0.93285143
67.635271	2.8088955e-08	2.1955164e-07	0.18753078
68.136273	2.1726412e-08	1.7252466e-07	0.027857106
68.637275	9.8260644e-09	1.153946e-07	0.014664368
69.138277	3.0736884e-09	7.4879745e-08	0.026874525
69.639279	6.3281998e-10	4.6257113e-08	0.028859007
70.140281	1.9018843e-09	2.5104386e-08	0.026263499
70.641283	2.5240953e-09	1.1230917e-08	0.021058567
71.142285	6.8990327e-10	2.7245529e-09	0.013767931
71.643287	8.6463529e-10	1.152207e-09	0.0043372297
72.144289	8.1433008e-09	7.8124897e-09	0.013747056
72.645291	1.9418191e-08	2.8814142e-08	0.074354007
73.146293	1.3264396e-08	8.8567835e-09	0.011004035
73.647295	5.5323272e-09	6.7768699e-09	0.08876752
74.148297	4.3518929e-08	3.8582761e-08	0.19644885
74.649299	1.0265413e-08	1.6998171e-09	0.056842713
75.150301	9.3767487e-09	4.3361627e-09	0.028163937
75.651303	1.1634482e-08	4.4814814e-09	0.012658168
76.152305	1.1550829e-08	7.1667573e-09	0.0043456162
76.653307	1.9926579e-08	6.1170737e-09	0.011846497
77.154309	6.8543204e-09	3.3524214e-09	0.022262152
77.655311	9.1836473e-10	1.7174867e-09	0.034045504
78.156313	4.0283842e-09	3.0058788e-09	0.048801617
78.657315	8.5614294e-09	1.1741527e-08	0.070984023
79.158317	3.0214016e-08	1.7619801e-08	0.12039087
79.659319	4.6763401e-08	5.0919433e-08	0.39308912
80.160321	1.3593475e-08	2.367793e-08	0.12504495
80.661323	4.9731685e-09	5.9911636e-09	0.023573918
81.162325	2.3444726e-11	4.1445812e-09	0.0085738255
81.663327	4.0764316e-09	5.7752086e-09	0.027036365
82.164329	2.1401736e-08	1.9117995e-07	0.044294342
82.665331	1.3646067e-08	1.1041355e-07	0.052545257
83.166333	4.3077872e-09	6.3332068e-08	0.065024526
83.667335	7.1802747e-11	4.0691108e-08	0.076887513
84.168337	4.080082e-10	2.1928176e-08	0.089200375
84.669339	1.7034611e-09	7.7429337e-09	0.10248291
85.170341	5.5112045e-09	3.0703126e-09	0.11729395
85.671343	6.3571787e-09	1.3197825e-08	0.13438245
86.172345	8.7553189e-09	2.1482799e-08	0.15489189
86.673347	1.2468722e-08	2.780634e-08	0.18077103
87.174349	1.60134e-08	3.3410296e-08	0.21576518
87.675351	1.6724387e-08	3.9987104e-08	0.26830976
88.176353	1.6961146e-08	4.1261905e-08	0.36267495
88.677355	1.6223164e-08	6.5772768e-09	0.6108019
89.178357	2.8387888e-07	6.549501e-07	4.3758314
89.679359	2.8470047e-08	1.6992865e-08	0.45064255
90.180361	3.6089348e-08	5.5646003e-08	0.12335147
90.681363	4.3498437e-08	6.8823351e-08	0.0076011879
91.182365	4.7597526e-08	8.1384964e-08	0.066906586
91.683367	6.0541705e-08	8.5519167e-08	0.12510449
92.184369	6.651445e-08	9.803845e-08	0.18173891
92.685371	6.7452128e-08	1.1871437e-07	0.24467112
93.186373	7.9830115e-08	1.333416e-07	0.32238499
93.687375	8.3413322e-08	1.6544308e-07	0.42792614
94.188377	1.0212312e-07	1.9789717e-07	0.58642771
94.689379	1.2273151e-07	2.5959976e-07	0.85653606
95.190381	1.58297e-07	3.8303837e-07	1.4135814
95.691383	2.3887888e-07	7.4499746e-07	3.0801852
96.192385	1.0091584e-06	5.5414662e-06	25.678161
96.693387	7.9931746e-08	1.3750949e-06	7.6543257
97.194389	4.2893588e-07	1.7529745e-06	11.404485
97.695391	1.7282545e-07	3.0217779e-07	2.9368167
98.196393	4.9567867e-08	3.0319234e-08	0.64728158
98.697395	1.5695646e-08	4.6654659e-09	0.20733597
99.198397	1.8891999e-08	2.5254648e-08	0.052627372
99.699399	1.6195061e-08	2.1232835e-08	0.011916437
100.2004	2.5475485e-08	5.8806472e-09	0.021723374
100.7014	3.0657679e-08	1.3310263e-09	0.034870434
101.2024	3.081834e-08	4.3650996e-09	0.040900005
101.70341	3.9871896e-08	4.7596627e-09	0.072982183
102.20441	4.7293679e-07	2.5018253e-08	0.13437863
102.70541	8.5926832e-08	1.6377483e-09	0.043803187
103.20641	2.9923714e-08	1.4155376e-09	0.033549034
103.70741	1.06306e-08	2.1415948e-09	0.026690312
104.20842	1.0436906e-09	3.3356865e-09	0.020358221
104.70942	5.2283685e-09	8.6078414e-10	0.013901303
105.21042	5.9247029e-09	9.917167e-09	0.0064383937
105.71142	6.5099114e-09	3.6693995e-09	0.016651493
106.21242	2.2962184e-08	4.0181133e-09	0.0037708351
106.71343	4.8011001e-08	1.6569308e-09	0.0051963877
107.21443	5.9342321e-08	2.4330579e-09	0.012357945
107.71543	5.5009533e-08	6.9158949e-10	0.019540305
108.21643	5.1155566e-08	1.4405179e-09	0.027384865
108.71743	4.5195728e-08	1.9703815e-09	0.036738885
109.21844	3.7290361e-08	2.9666821e-09	0.049547069
109.71944	2.4391504e-08	6.6570417e-09	0.072396246
110.22044	3.8108788e-08	8.7346117e-09	0.15255586
110.72144	2.8646854e-07	3.5202193e-08	0.17537146
111.22244	1.4074484e-07	5.376927e-08	0.0057528169
111.72345	3.5428497e-08	3.2550309e-09	0.0099468877
112.22445	4.2787379e-08	3.7374447e-09	0.023155292
112.72545	4.1524494e-08	6.0885359e-09	0.032417737
113.22645	3.6328124e-08	5.0265732e-09	0.039812205
113.72745	3.4559015e-08	7.4463805e-09	0.046194279
114.22846	3.1349512e-08	8.4009146e-09	0.051971342
114.72946	2.7687512e-08	8.8420684e-09	0.057363872
115.23046	2.3815124e-08	9.0222061e-09	0.062504905
115.73146	2.0195132e-08	9.3777422e-09	0.067483899
116.23246	1.5492526e-08	8.654136e-09	0.072369172
116.73347	1.0866796e-08	7.9539498e-09	0.077221896
117.23447	6.8595803e-09	7.7774208e-09	0.082107821
117.73547	1.509337e-09	6.3413936e-09	0.087111285
118.23647	3.3719574e-09	5.4402632e-09	0.092357584
118.73747	9.2966586e-09	3.6654502e-09	0.098056158
119.23848	1.6346843e-08	1.1825451e-09	0.10459691
119.73948	2.4757701e-08	1.8710836e-09	0.11280011
120.24048	3.6020793e-08	6.0027596e-09	0.1247122
120.74148	5.4261532e-08	1.2730167e-08	0.14712538
121.24248	9.8719023e-08	3.3726523e-08	0.22267823
121.74349	4.5734244e-07	1.4705286e-07	0.25744988
122.24449	6.6024881e-08	2.5808691e-08	0.025384994
122.74549	2.5114464e-08	1.2063585e-08	0.053970724
123.24649	9.0023098e-09	5.9260619e-09	0.066054449
123.74749	9.602031e-10	2.7158357e-09	0.071487045
124.2485	4.1575012e-09	8.493359e-10	0.073337512
124.7495	6.6889685e-09	1.6476398e-09	0.072619255
125.2505	7.3717281e-09	2.5299276e-09	0.069649211
125.7515	6.2673773e-09	2.8806905e-09	0.064440633
126.25251	3.756533e-09	3.1044324e-09	0.056856761
126.75351	2.6733795e-09	1.2750079e-09	0.046746328
127.25451	9.5622528e-09	7.1552184e-10	0.034409417
127.75551	2.2528693e-08	3.1470788e-09	0.023678996
128.25651	3.742815e-08	5.143064e-09	0.031557737
128.75752	6.3778601e-08	1.100678e-08	0.064451224
129.25852	1.0447133e-07	1.4848692e-08	0.12657102
129.75952	2.5297592e-07	3.4497451e-08	0.30924991
130.26052	7.423947e-08	4.9757805e-08	0.27971942
130.76152	6.9550027e-08	1.9076885e-08	0.071197508
131.26253	2.136501e-07	5.1082136e-08	0.25004377
131.76353	5.731083e-07	1.033068e-07	0.58108868
132.26453	2.5681469e-06	4.3536925e-07	1.0570735
132.76553	9.4630665e-08	1.4112563e-08	0.22499027
133.26653	5.6024009e-08	4.3245843e-09	0.10365334
133.76754	2.2020168e-08	5.4210907e-10	0.048407352
134.26854	2.8005233e-10	2.1103595e-09	0.05182047
134.76954	2.18586e-08	1.0486608e-08	0.068239849
135.27054	9.8849172e-08	2.5429491e-08	0.094787893
135.77154	1.075696e-07	1.5171196e-08	0.075323789
136.27255	2.7442852e-07	2.3623682e-08	1.0968582
136.77355	2.5607488e-08	4.405939e-09	0.32827582
137.27455	4.887823e-09	3.3822229e-09	0.25638491
137.77555	5.778007e-09	2.8935038e-09	0.2283073
138.27655	6.6604783e-09	3.788542e-09	0.21044817
138.77756	8.4877861e-09	3.0818362e-09	0.19568663
139.27856	1.5052548e-08	5.5840861e-09	0.18177742
139.77956	2.023096e-08	5.8285542e-09	0.16787088
140.28056	2.663393e-08	6.7484158e-09	0.15359983
140.78156	3.3984651e-08	8.3187352e-09	0.13876581
141.28257	4.0916571e-08	9.3460039e-09	0.12320648
141.78357	4.5329693e-08	7.8582107e-09	0.106723
142.28457	5.1688312e-08	8.3605021e-09	0.089020342
142.78557	5.665532e-08	7.5540911e-09	0.069632016
143.28657	6.4213235e-08	9.3389662e-09	0.047806582
143.78758	7.0183126e-08	9.3938724e-09	0.02252857
144.28858	7.6363613e-08	9.0405218e-09	0.014332979
144.78958	8.1542317e-08	5.8362922e-09	0.059195962
145.29058	9.7092656e-08	6.5765512e-09	0.13939362
145.79158	1.458821e-07	2.832152e-09	0.35203011
146.29259	5.4588557e-09	3.4633665e-08	2.7267366
146.79359	2.1544576e-08	8.6790073e-09	0.40395433
147.29459	3.3238724e-08	4.2516386e-09	0.19157639
147.79559	3.6286885e-08	2.7185341e-09	0.10416595
148.29659	3.7624871e-08	7.1835551e-09	0.045491615
148.7976	1.6498361e-08	1.1684337e-08	0.012524396
149.2986	1.7058955e-09	6.3339643e-09	0.068525211
149.7996	2.8525228e-08	1.1090874e-09	0.14274873
150.3006	8.3001936e-08	5.6115524e-09	0.25868134
150.8016	1.9212515e-07	7.064056e-09	0.49539773
151.30261	6.4691481e-07	4.0316224e-08	1.3800454
151.80361	1.491026e-06	7.2228649e-08	2.8345459
152.30461	4.7605902e-07	1.2811931e-08	0.83010524
152.80561	3.1752655e-07	9.3973441e-09	0.50212358
153.30661	2.5161312e-07	7.6635434e-09	0.36544697
153.80762	2.1431942e-07	6.5793938e-09	0.28847672
154.30862	1.902979e-07	6.7228471e-09	0.23784423
154.80962	1.7007745e-07	4.6660433e-09	0.20117053
155.31062	1.5398435e-07	3.34491e-09	0.17279315
155.81162	1.4131713e-07	3.3185535e-09	0.14974423
156.31263	1.2935167e-07	2.8684375e-09	0.13030849
156.81363	1.1802952e-07	2.4122836e-09	0.11341607
157.31463	1.0708749e-07	2.0409125e-09	0.098354881
157.81563	9.6338398e-08	1.8351946e-09	0.084620775
158.31663	8.6019014e-08	2.1027885e-09	0.071832191
158.81764	7.5266286e-08	2.6643014e-09	0.059675843
159.31864	6.4078506e-08	5.8930211e-09	0.047865517
159.81964	5.1974754e-08	3.2194194e-09	0.036099536
160.32064	4.0022968e-08	1.8450296e-09	0.023991653
160.82164	2.7231632e-08	3.6166619e-09	0.010880413
161.32265	8.093788e-09	4.6532032e-09	0.0074947184
161.82365	3.0962706e-08	2.1356159e-08	0.011706366
162.32465	4.2908769e-08	5.5211856e-09	0.034896071
162.82565	8.463796e-08	7.8448703e-09	0.064662159
163.32665	1.5107643e-07	1.8159301e-09	0.11793285
163.82766	3.6749894e-07	4.3760914e-09	0.27956934
164.32866	1.3054562e-06	4.7110387e-09	0.94029607
164.82966	2.5901222e-07	6.1048547e-09	0.18034949
165.33066	1.1848505e-07	6.4152581e-09	0.077542981
165.83166	3.6498132e-08	5.3950028e-09	0.015897564
166.33267	6.682543e-08	3.0016213e-08	0.046509219
166.83367	1.1087637e-07	6.0123736e-09	0.10567206
167.33467	5.8218401e-08	4.0024306e-10	0.046723899
167.83567	3.1064588e-08	1.0649218e-09	0.0240446
168.33667	1.037344e-08	2.8853869e-09	0.0089355356
168.83768	1.2400152e-08	1.2349668e-08	0.0017436849
169.33868	1.9325791e-08	3.6831805e-09	0.011894478
169.83968	2.5937966e-08	5.1429185e-09	0.021071742
170.34068	3.7129113e-08	1.9689199e-09	0.029708485
170.84168	4.7179242e-08	1.27497e-09	0.038275543
171.34269	5.5483941e-08	5.4122072e-10	0.047454421
171.84369	6.6944086e-08	1.677737e-09	0.059385629
172.34469	4.2254946e-08	3.9780151e-08	0.082586956
172.84569	5.3660915e-08	5.8400352e-09	0.035032281
173.34669	7.4586427e-08	2.6311675e-09	0.05907967
173.8477	8.6618536e-08	3.6676448e-09	0.070335595
174.3487	9.4931964e-08	4.8795872e-09	0.07994867
174.8497	1.0277834e-07	7.2095684e-09	0.089579698
175.3507	1.1116924e-07	1.1369739e-08	0.10008172
175.8517	1.1903778e-07	1.467725e-08	0.11246369
176.35271	1.3042176e-07	1.7249728e-08	0.12862864
176.85371	1.4665007e-07	1.9056426e-08	0.15344566
177.35471	1.8265869e-07	2.4087832e-08	0.20536194
177.85571	3.7654247e-07	5.3177703e-08	0.46596642
178.35671	6.4826446e-08	2.799798e-08	0.11948248
178.85772	3.1300692e-09	2.1400803e-08	0.051000512
179.35872	6.7566634e-08	8.9660485e-09	0.036874497
179.85972	7.1650765e-08	2.6984059e-09	0.068878935
180.36072	7.3231584e-08	2.336885e-09	0.085098211
180.86172	6.9718698e-08	2.320089e-09	0.095082966
181.36273	6.0027967e-08	2.2615658e-09	0.099495839
181.86373	3.5260232e-08	3.1269723e-09	0.093701292
182.36473	3.2193427e-08	6.3364224e-09	0.050503489
182.86573	6.467413e-07	1.2538294e-08	0.27707338
183.36673	3.2207469e-07	1.6185944e-08	0.32058428
183.86774	2.1169285e-07	6.4693008e-09	0.27661723
184.36874	1.7870375e-07	6.2660606e-09	0.27650746
184.86974	1.6021815e-07	5.1145372e-09	0.29025136
185.37074	1.5000659e-07	6.2007912e-09	0.3131457
185.87174	1.4172972e-07	6.5584302e-09	0.3454679
186.37275	1.3520699e-07	7.1205885e-09	0.39025133
186.87375	1.3171513e-07	9.5684969e-09	0.45419941
187.37475	1.3009367e-07	1.2780626e-08	0.55168649
187.87575	1.3233419e-07	1.7994419e-08	0.71794516
188.37675	1.4550901e-07	2.9437795e-08	1.0659746
188.87776	2.0193241e-07	6.2903453e-08	2.2471953
189.37876	3.0220208e-07	1.8671769e-07	6.1443266
189.87976	1.7475273e-08	4.2831887e-08	1.3320363
190.38076	1.0428336e-08	2.5681718e-08	0.68729246
190.88176	1.7591096e-08	1.578248e-08	0.43913537
191.38277	1.3059711e-08	1.3788843e-08	0.30670944
191.88377	7.7415733e-09	1.0054123e-08	0.22312893
192.38477	6.5591003e-10	6.6976781e-09	0.16388176
192.88577	1.7363524e-08	7.5930395e-09	0.1163634
193.38677	3.9412943e-08	4.4716212e-09	0.065945914
193.88778	3.9795548e-08	2.6977117e-08	0.20640154
194.38878	6.8952564e-08	3.9168734e-09	0.090392037
194.88978	2.7646726e-08	4.0015944e-09	0.059886904
195.39078	9.9994875e-08	3.7215045e-09	0.036211217
195.89178	8.0600962e-07	1.9509592e-08	0.054986535
196.39279	7.8930107e-07	4.2193344e-08	0.094334118
196.89379	2.3773005e-08	7.1848065e-10	0.018034653
197.39479	3.6452963e-08	1.3858502e-10	0.018750125
197.89579	3.1404388e-08	2.6225927e-09	0.024563183
198.39679	2.2817388e-08	2.3738973e-09	0.030869494
198.8978	1.518961e-08	1.7742912e-09	0.036919551
199.3988	1.0175647e-08	2.3990064e-09	0.042515546
199.8998	5.7200884e-09	2.3066846e-09	0.047579145
200.4008	2.8909475e-09	2.649924e-09	0.052045114
200.9018	1.6105858e-09	3.38455e-09	0.055810726
201.40281	5.5232289e-10	3.0911836e-09	0.058678859
201.90381	1.202758e-09	3.1666231e-09	0.060242296
202.40481	3.6939977e-09	3.0463994e-09	0.059571764
202.90581	1.079671e-08	3.74755e-09	0.054162459
203.40681	2.9241515e-08	2.9947888e-09	0.036638923
203.90782	2.440537e-07	5.4809954e-09	0.2318945
204.40882	8.9214478e-09	3.1046384e-09	0.18668777
204.90982	5.9289952e-09	3.9434669e-09	0.14334571
205.41082	1.1879032e-09	3.7782384e-09	0.1326929
205.91182	8.1305917e-09	3.7838096e-09	0.12938242
206.41283	1.5130012e-08	3.7162553e-09	0.12881147
206.91383	2.2414178e-08	3.6334801e-09	0.12952647
207.41483	3.0111361e-08	3.5758862e-09	0.13092811
207.91583	3.8251066e-08	3.548102e-09	0.13272682
208.41683	4.6680794e-08	3.4139675e-09	0.13476743
208.91784	5.559028e-08	3.399014e-09	0.13696093
209.41884	6.4733542e-08	3.3167562e-09	0.13925405
209.91984	7.430193e-08	3.427338e-09	0.14161455
210.42084	8.3791773e-08	3.3213858e-09	0.14402357
210.92184	9.3382766e-08	3.2749884e-09	0.14647163
211.42285	1.0302846e-07	3.3538126e-09	0.14895665
211.92385	1.124244e-07	3.3888356e-09	0.15148341
212.42485	1.2142346e-07	3.3799875e-09	0.1540641
212.92585	1.2999529e-07	3.4573507e-09	0.15672018
213.42685	1.378983e-07	3.5683905e-09	0.15948601
213.92786	1.4502392e-07	3.8165719e-09	0.16241534
214.42886	1.5072399e-07	3.8225164e-09	0.16559302
214.92986	1.5516148e-07	4.0346803e-09	0.16915644
215.43086	1.5772127e-07	4.2296555e-09	0.17333731
215.93186	1.5813343e-07	4.6497663e-09	0.17854879
216.43287	1.5521626e-07	4.8981268e-09	0.18558509
216.93387	1.4805302e-07	5.3749199e-09	0.19614248
217.43487	1.3354725e-07	5.8627728e-09	0.21445849
217.93587	1.0264803e-07	6.3152754e-09	0.25428331
218.43687	4.9336608e-09	9.9960773e-09	0.39266017
218.93788	1.8365503e-07	1.5363032e-08	0.73425657
219.43888	1.408836e-07	3.8556127e-09	0.09696159
219.93988	7.0637016e-08	6.0738448e-09	0.040116846
220.44088	7.6299929e-08	2.7101538e-09	0.10530798
220.94188	4.45559e-08	1.0976312e-09	0.035806698
221.44289	4.0665819e-07	1.1754445e-08	0.23058089
221.94389	2.9098859e-06	8.2874895e-08	1.8445926
222.44489	9.7808474e-07	4.1985176e-08	0.69417252
222.94589	5.5051079e-07	2.5585144e-08	0.44972313
223.44689	3.9644079e-07	2.462796e-08	0.37687483
223.9479	3.0175897e-07	2.2651024e-08	0.34744978
224.4489	2.284775e-07	2.1293729e-08	0.33744764
224.9499	1.612792e-07	2.0034203e-08	0.34109902
225.4509	8.7989163e-08	1.7426673e-08	0.36067471
225.9519	1.0509674e-08	1.4984781e-08	0.41141027
226.45291	2.4768406e-07	4.7275769e-09	0.57209569
226.95391	8.0143566e-07	2.3657166e-08	1.5850319
227.45491	3.2020747e-07	3.4331404e-08	0.13732442
227.95591	1.7048368e-07	2.8174037e-08	0.045908077
228.45691	1.0140532e-07	2.5075427e-08	0.09853862
228.95792	5.8409768e-08	2.2407716e-08	0.12501718
229.45892	3.0273383e-08	1.9978069e-08	0.13993015
229.95992	1.3285707e-08	1.7199584e-08	0.1488529
230.46092	7.3875122e-09	1.4810989e-08	0.15415636
230.96192	1.2435493e-08	1.2493722e-08	0.15695514
231.46293	2.9486608e-08	1.0374218e-08	0.15776996
231.96393	5.9052283e-08	8.3190013e-09	0.15677435
232.46493	1.020496e-07	6.7659598e-09	0.15386772
232.96593	1.5796532e-07	5.4043643e-09	0.14863326
233.46693	2.2809372e-07	7.0403204e-09	0.1401396
233.96794	3.0343473e-07	9.0166264e-09	0.12637764
234.46894	3.7065406e-07	1.5843998e-08	0.10253324
234.96994	3.7416464e-07	3.1387465e-08	0.054518883
235.47094	7.7369233e-08	7.1081593e-08	0.097678186
235.97194	8.8688916e-07	6.5291631e-08	1.3648539
236.47295	1.3208975e-05	5.4349202e-07	0.6194486
236.97395	2.8065985e-06	6.1961415e-08	0.61928141
237.47495	1.7073215e-06	1.9178976e-08	0.13773932
237.97595	4.2214254e-08	2.639569e-09	0.13898705
238.47695	7.6777911e-07	1.3954921e-08	0.093921139
238.97796	1.3243215e-07	1.9957744e-08	0.16076183
239.47896	5.1453459e-06	1.7227789e-07	0.35803793
239.97996	9.2404428e-07	5.0469799e-08	0.52534057
240.48096	5.7887747e-07	1.9958193e-08	0.34161367
240.98196	9.2596367e-07	4.6241736e-08	0.28576717
241.48297	9.8807254e-07	6.3225455e-08	0.2555437
241.98397	8.8466413e-07	7.0260018e-08	0.23423956
242.48497	6.5573068e-07	6.5474015e-08	0.21667024
242.98597	3.3865476e-07	4.9805638e-08	0.20062007
243.48697	1.1801523e-08	2.5595573e-08	0.18491504
243.98798	3.0331212e-07	3.9272993e-09	0.16882067
244.48898	4.050254e-07	2.6648108e-08	0.15181985
244.98998	1.4459016e-07	2.3955477e-08	0.13353924
245.49098	6.1906156e-07	2.5587332e-08	0.11377441
245.99198	1.7770952e-06	1.2507223e-07	0.092659888
246.49299	2.3597567e-06	1.9374185e-07	0.071196777
246.99399	8.855666e-07	4.2694503e-08	0.052753794
247.49499	1.4764666e-05	9.5186103e-07	0.044972767
247.99599	4.2406176e-06	1.5134199e-07	0.049857
248.49699	0.0002143532	3.9765587e-05	0.048603997
248.998	6.585542e-06	1.8501503e-05	0.0015921445
249.499	0.022152566	0.019544861	0.22268533
250	1.180197e-09	3.7525883e-08	0.00058364413


==> graphics/data/plateTVA_r75_N250_0to250Hz_mag.dat <==
0	25.378011	25.378011	25.378011	25.361294
0.501002	25.416761	25.416761	25.416761	25.394444
1.002004	25.533517	25.533517	25.533517	25.511807
1.503006	25.729895	25.729895	25.729895	25.709168
2.004008	26.008933	26.008933	26.008933	25.989526
2.50501	26.375681	26.375681	26.375681	26.357879
3.006012	26.838203	26.838203	26.838203	26.822235
3.507014	27.409296	27.409296	27.409296	27.39533
4.008016	28.10958	28.10958	28.10958	28.097723
4.509018	28.973532	28.973531	28.973531	28.963835
5.01002	30.062707	30.062707	30.062706	30.055171
5.511022	31.49998	31.499981	31.499992	31.494559
6.012024	33.584839	33.58484	33.58484	33.581448
6.5130261	37.455025	37.455026	37.455025	37.45353
7.0140281	41.923067	41.923068	41.923068	41.923581
7.5150301	35.356287	35.356286	35.356285	35.358329
8.0160321	33.010392	33.010392	33.010392	33.013911
8.5170341	31.617777	31.617777	31.617777	31.622613
9.0180361	30.667558	30.667558	30.667558	30.673545
9.5190381	29.978559	29.978559	29.978559	29.985528
10.02004	29.465861	29.46586	29.46586	29.473644
10.521042	29.083523	29.083523	29.083523	29.091958
11.022044	28.804821	28.804821	28.804821	28.813749
11.523046	28.614087	28.614087	28.614087	28.623356
12.024048	28.503158	28.503158	28.503158	28.512627
12.52505	28.470221	28.470221	28.470221	28.47976
13.026052	28.520701	28.520701	28.520701	28.530202
13.527054	28.671559	28.671559	28.671559	28.680956
14.028056	28.965137	28.965137	28.965137	28.974468
14.529058	29.522526	29.522526	29.522526	29.532226
15.03006	30.884978	30.884978	30.884978	30.898359
15.531062	34.406468	34.406466	34.406466	34.301615
16.032064	25.452626	25.452626	25.452626	25.473601
16.533066	28.14251	28.14251	28.14251	28.150284
17.034068	29.507237	29.507237	29.507237	29.512443
17.53507	30.944384	30.944384	30.944384	30.948034
18.036072	33.035879	33.035879	33.035879	33.038291
18.537074	37.686082	37.686081	37.686081	37.688197
19.038076	37.221006	37.221007	37.221007	37.218251
19.539078	32.275216	32.275216	32.275216	32.271993
20.04008	29.799961	29.799961	29.799961	29.795312
20.541082	28.056156	28.056156	28.056156	28.049845
21.042084	26.662565	26.662565	26.662565	26.654409
21.543086	25.469687	25.469687	25.469687	25.459473
22.044088	24.401414	24.401414	24.401414	24.388842
22.54509	23.410869	23.410869	23.410869	23.395473
23.046092	22.462211	22.462211	22.462211	22.443201
23.547094	21.517757	21.517757	21.517757	21.493675
24.048096	20.517615	20.517614	20.517614	20.485445
24.549098	19.318158	19.318158	19.318157	19.270343
25.0501	17.377758	17.377758	17.377757	17.285255
25.551102	4.9020953	4.9020948	4.9020863	4.4411435
26.052104	23.508765	23.508765	23.508765	23.564101
26.553106	27.345079	27.345079	27.345079	27.424603
27.054108	24.762337	24.762337	24.762337	24.79418
27.55511	25.03477	25.03477	25.03477	25.045121
28.056112	27.143397	27.143397	27.143397	27.131982
28.557114	37.73374	37.733741	37.733741	37.565904
29.058116	27.473443	27.473443	27.473443	27.466851
29.559118	24.407448	24.407448	24.407448	24.381314
30.06012	22.845917	22.845917	22.845918	22.808215
30.561122	21.901526	21.901526	21.901527	21.855794
31.062124	21.282499	21.282499	21.282499	21.231561
31.563126	20.844227	20.844227	20.844227	20.790931
32.064128	20.492375	20.492375	20.492375	20.440203
32.56513	20.139339	20.139339	20.139338	20.093573
33.066132	19.650427	19.650427	19.650425	19.621498
33.567134	18.660593	18.660593	18.660591	18.679259
34.068136	14.832402	14.832402	14.832402	15.165213
34.569138	20.922062	20.922062	20.922056	20.551393
35.07014	40.117889	40.117889	40.117887	40.089708
35.571142	28.714196	28.714196	28.714192	28.618941
36.072144	29.613301	29.613301	29.613299	29.589133
36.573146	30.99688	30.996886	30.996861	30.756085
37.074148	19.991669	19.991671	19.991666	20.093323
37.57515	15.927136	15.927148	15.927114	15.320608
38.076152	19.905965	19.905967	19.905962	19.658798
38.577154	21.505733	21.505704	21.505757	21.345169
39.078156	23.02796	23.027865	23.028006	22.85108
39.579158	22.522123	22.550086	22.505108	25.441451
40.08016	30.140723	30.14678	30.142182	28.751385
40.581162	11.294757	11.285852	11.291253	17.113736
41.082164	18.134901	18.135065	18.134973	14.956177
41.583166	20.119166	20.118861	20.118991	18.461917
42.084168	21.201733	21.201611	21.201647	19.959651
42.58517	22.025057	22.027179	22.02683	21.103654
43.086172	22.19132	22.161323	22.160074	22.352332
43.587174	28.119949	28.095029	28.11855	24.318146
44.088176	34.037141	33.959262	33.97013	31.467256
44.589178	25.121897	25.540764	25.561981	22.816946
45.09018	17.695535	17.921895	17.99274	14.856034
45.591182	17.302876	14.507976	12.745231	14.984941
46.092184	26.914848	26.527197	26.701606	23.702918
46.593186	12.73904	13.61073	13.730929	12.824834
47.094188	16.803999	16.111294	16.092689	16.602065
47.59519	20.688029	15.996803	15.862909	17.792915
48.096192	14.321624	14.345796	14.347815	18.488833
48.597194	17.198476	17.198192	17.198132	18.986956
49.098196	18.259158	18.259154	18.259153	19.383274
49.599198	18.944646	18.944647	18.944648	19.721096
50.1002	19.469595	19.469595	19.469595	20.024217
50.601202	19.910115	19.910115	19.910115	20.307829
51.102204	20.303422	20.303422	20.303422	20.583113
51.603206	20.671816	20.671816	20.671816	20.859632
52.104208	21.031153	21.031153	21.031153	21.146952
52.60521	21.39477	21.39477	21.39477	21.456187
53.106212	21.775898	21.775898	21.775898	21.802045
53.607214	22.189737	22.189737	22.189737	22.206268
54.108216	22.655776	22.655776	22.655776	22.704443
54.609218	23.200292	23.200292	23.200292	23.361738
55.11022	23.853542	23.853541	23.853541	24.316944
55.611222	24.563306	24.563316	24.563319	25.951627
56.112224	24.123174	24.121136	24.120237	30.230756
56.613226	33.21857	33.215992	33.2148	27.059253
57.114228	34.292251	34.294606	34.300938	30.180144
57.61523	25.773259	25.772765	25.772433	23.508939
58.116232	21.931536	21.931323	21.931172	21.067475
58.617234	26.066963	26.068327	26.069616	20.378468
59.118236	22.412128	22.412152	22.412174	21.250547
59.619238	22.986921	22.986897	22.986873	23.561832
60.12024	26.639487	26.639476	26.639464	27.384967
60.621242	30.097694	30.097638	30.097565	33.576831
61.122244	20.350964	20.350909	20.350858	29.893182
61.623246	26.761013	26.761017	26.761023	22.404921
62.124248	25.446413	25.446414	25.446414	24.643772
62.625251	25.32007	25.32007	25.32007	25.286297
63.126253	25.668842	25.668842	25.668842	25.891536
63.627255	26.441763	26.441763	26.441763	26.747946
64.128257	27.881027	27.881027	27.881027	28.192635
64.629259	31.225814	31.225814	31.225814	31.502093
65.130261	33.192589	33.192589	33.192589	33.248128
65.631263	26.452416	26.452416	26.452415	26.316515
66.132265	23.095498	23.095498	23.095497	22.248035
66.633267	23.379619	23.37962	23.379623	17.724119
67.134269	16.33505	16.33505	16.335049	5.9669223
67.635271	17.481732	17.481732	17.481733	16.583036
68.136273	19.060225	19.060225	19.060226	18.938681
68.637275	20.204243	20.204243	20.204244	20.266181
69.138277	21.103907	21.103907	21.103907	21.218241
69.639279	21.882366	21.882366	21.882366	22.004969
70.140281	22.617398	22.617398	22.617398	22.728804
70.641283	23.373498	23.373498	23.373498	23.462483
71.142285	24.229737	24.229737	24.229737	24.286963
71.643287	25.331714	25.331714	25.331714	25.344716
72.144289	27.084925	27.084925	27.084925	27.025133
72.645291	31.909923	31.909923	31.909923	31.583135
73.146293	27.50145	27.501449	27.50145	27.548391
73.647295	19.777465	19.777465	19.777465	19.377286
74.148297	16.098983	16.098983	16.098983	16.873626
74.649299	20.713209	20.713209	20.713209	20.952687
75.150301	22.544312	22.544312	22.544312	22.663074
75.651303	23.796931	23.796931	23.796931	23.847565
76.152305	24.86748	24.86748	24.86748	24.865726
76.653307	25.912376	25.912376	25.912376	25.863249
77.154309	27.035839	27.035839	27.035839	26.938892
77.655311	28.354104	28.354104	28.354104	28.203844
78.156313	30.068165	30.068165	30.068165	29.85089
78.657315	32.701158	32.701158	32.701158	32.382442
79.158317	39.264314	39.264313	39.264313	38.738492
79.659319	37.104997	37.104997	37.104997	35.041208
80.160321	30.713807	30.713807	30.713807	31.224758
80.661323	29.114835	29.114835	29.114835	29.215272
81.162325	27.881641	27.881641	27.881641	27.844579
81.663327	26.958088	26.958088	26.958088	26.841024
82.164329	26.709509	26.709509	26.709509	26.686225
82.665331	24.916876	24.916876	24.916876	24.714697
83.166333	24.470768	24.470768	24.470768	24.187508
83.667335	23.9553	23.9553	23.9553	23.612293
84.168337	23.463603	23.463603	23.463603	23.060577
84.669339	23.00298	23.00298	23.00298	22.535239
85.170341	22.572465	22.572465	22.572465	22.031877
85.671343	22.171147	22.171147	22.171147	21.545247
86.172345	21.800686	21.800686	21.800686	21.070333
86.673347	21.468123	21.468123	21.468123	20.602448
87.174349	21.192584	21.192584	21.192584	20.13712
87.675351	21.026634	21.026634	21.026634	19.669918
88.176353	21.151731	21.151731	21.151732	19.196258
88.677355	22.773975	22.773975	22.773975	18.711177
89.178357	12.505735	12.505734	12.505737	18.209049
89.679359	16.074158	16.074158	16.074158	17.68322
90.180361	16.622087	16.622086	16.622087	17.125484
90.681363	16.502354	16.502353	16.502354	16.525285
91.182365	16.168342	16.168341	16.168342	15.868453
91.683367	15.714686	15.714685	15.714686	15.135039
92.184369	15.165204	15.165204	15.165204	14.295329
92.685371	14.518234	14.518234	14.518234	13.301789
93.186373	13.756225	13.756224	13.756225	12.070557
93.687375	12.844625	12.844625	12.844626	10.430105
94.188377	11.722545	11.722545	11.722546	7.9268716
94.689379	10.277704	10.277704	10.277705	2.438862
95.190381	8.2731268	8.2731261	8.2731284	4.6455653
95.691383	5.0443454	5.0443444	5.0443486	8.2649732
96.192385	-4.0192412	-4.0192434	-4.019221	9.9450699
96.693387	1.3861636	1.3861638	1.3861576	10.758386
97.194389	-0.18123624	-0.18123805	-0.18124366	10.739533
97.695391	5.9115979	5.9115986	5.9115991	8.7981192
98.196393	12.760703	12.760704	12.760704	8.2376942
98.697395	18.186416	18.186416	18.186416	17.181442
99.198397	25.189797	25.189797	25.189797	24.961516
99.699399	27.637611	27.637611	27.637611	27.586163
100.2004	24.608523	24.608523	24.608523	24.701853
100.7014	24.106173	24.106173	24.106173	24.254637
101.2024	24.562538	24.562538	24.562538	24.734098
101.70341	27.287014	27.287014	27.287014	27.523996
102.20441	18.768538	18.768538	18.768538	19.27843
102.70541	22.916848	22.916849	22.916848	23.102619
103.20641	24.261222	24.261222	24.261222	24.404489
103.70741	25.430987	25.430987	25.430987	25.545381
104.20842	26.751385	26.751385	26.751385	26.838874
104.70942	28.474319	28.474319	28.474319	28.53415
105.21042	31.183227	31.183227	31.183227	31.210731
105.71142	38.730649	38.730649	38.730649	38.664108
106.21242	32.821133	32.821133	32.821133	32.837162
106.71343	29.377912	29.377912	29.377912	29.355289
107.21443	27.450407	27.450407	27.450407	27.396403
107.71543	26.070746	26.070746	26.070746	25.985054
108.21643	24.948997	24.948997	24.948997	24.828468
108.71743	23.935831	23.935831	23.935831	23.773478
109.21844	22.895838	22.895837	22.895838	22.675774
109.71944	21.575241	21.575241	21.575241	21.25125
110.22044	18.883141	18.883141	18.883141	18.19209
110.72144	19.699406	19.699405	19.699406	20.395581
111.22244	31.158841	31.158841	31.158841	31.183753
111.72345	25.413683	25.413682	25.413683	25.371165
112.22445	23.92733	23.92733	23.92733	23.825958
112.72545	23.102873	23.102873	23.102873	22.959924
113.22645	22.522604	22.522604	22.522604	22.34624
113.72745	22.065339	22.065339	22.065339	21.859963
114.22846	21.68176	21.68176	21.68176	21.449978
114.72946	21.347565	21.347565	21.347565	21.091007
115.23046	21.04919	21.04919	21.04919	20.768894
115.73146	20.778383	20.778383	20.778383	20.474985
116.23246	20.529821	20.529821	20.529821	20.203648
116.73347	20.299953	20.299953	20.299953	19.951049
117.23447	20.086403	20.086403	20.086403	19.714505
117.73547	19.887673	19.887673	19.887673	19.492111
118.23647	19.703028	19.703028	19.703028	19.282527
118.73747	19.53258	19.53258	19.53258	19.084839
119.23848	19.377691	19.377691	19.377691	18.898482
119.73948	19.24218	19.24218	19.24218	18.72319
120.24048	19.136356	19.136356	19.136356	18.558972
120.74148	19.095308	19.095308	19.095308	18.406104
121.24248	19.347326	19.347327	19.347327	18.265135
121.74349	17.281021	17.28102	17.281021	18.136905
122.24449	18.105966	18.105966	18.105966	18.022576
122.74549	18.157856	18.157856	18.157856	17.923683
123.24649	18.133655	18.133655	18.133655	17.842187
123.74749	18.097309	18.097309	18.097309	17.78056
124.2485	18.066708	18.066708	18.066708	17.741889
124.7495	18.050464	18.050464	18.050464	17.730008
125.2505	18.054779	18.054779	18.054779	17.749677
125.7515	18.085515	18.085515	18.085515	17.806819
126.25251	18.149113	18.149113	18.149113	17.908848
126.75351	18.25319	18.25319	18.25319	18.065136
127.25451	18.407075	18.407075	18.407075	18.287717
127.75551	18.6223	18.6223	18.6223	18.592405
128.25651	18.912737	18.912737	18.912737	19.000702
128.75752	19.292435	19.292434	19.292435	19.543306
129.25852	19.757764	19.757763	19.757764	20.267204
129.75952	20.082209	20.082208	20.082209	21.251904
130.26052	23.901513	23.901513	23.901513	22.6537
130.76152	24.572416	24.572415	24.572416	24.866787
131.26253	28.635437	28.635436	28.635437	29.590278
131.76353	27.323881	27.323878	27.32388	29.270597
132.26453	28.741484	28.741493	28.741485	25.238866
132.76553	24.467083	24.467083	24.467083	24.64606
133.26653	22.541603	22.541603	22.541603	22.363069
133.76754	21.67067	21.67067	21.67067	21.71108
134.26854	21.518071	21.518071	21.518071	21.709521
134.76954	22.518331	22.518331	22.518331	22.800925
135.27054	28.959982	28.959982	28.959982	29.179006
135.77154	16.693447	16.693446	16.693446	16.495681
136.27255	6.725167	6.7251677	6.7251669	9.8138693
136.77355	12.625303	12.625303	12.625303	13.854385
137.27455	14.01618	14.01618	14.01618	15.003633
137.77555	14.682102	14.682102	14.682102	15.572102
138.27655	15.109924	15.109924	15.109924	15.936797
138.77756	15.440472	15.440472	15.440472	16.21435
139.27856	15.728858	15.728858	15.728858	16.452083
139.77956	16.000551	16.000551	16.000551	16.672441
140.28056	16.268828	16.268829	16.268828	16.887326
140.78156	16.541497	16.541497	16.541497	17.103729
141.28257	16.823906	16.823906	16.823906	17.32627
141.78357	17.120525	17.120525	17.120525	17.558486
142.28457	17.435958	17.435959	17.435958	17.803582
142.78557	17.775848	17.775848	17.775848	18.064944
143.28657	18.148059	18.148059	18.148059	18.3466
143.78758	18.564796	18.564796	18.564796	18.653741
144.28858	19.047402	19.047403	19.047402	18.993444
144.78958	19.640238	19.640239	19.640238	19.37582
145.29058	20.46735	20.46735	20.46735	19.816005
145.79158	22.183625	22.183625	22.183625	20.337931
146.29259	16.249168	16.249168	16.249167	20.982205
146.79359	20.355692	20.355692	20.355692	21.824844
147.29459	22.270032	22.270032	22.270032	23.031249
147.79559	24.64206	24.64206	24.64206	25.071494
148.29659	30.356733	30.356734	30.356733	30.535727
148.7976	26.467803	26.467803	26.467803	26.413246
149.2986	22.137207	22.137207	22.137207	21.829039
149.7996	19.345707	19.345707	19.345707	18.676826
150.3006	16.844754	16.844754	16.844754	15.546513
150.8016	14.017688	14.017687	14.017688	11.078177
151.30261	9.5335547	9.5335519	9.5335545	6.2006582
151.80361	6.3623911	6.3623969	6.3623914	12.127374
152.30461	11.647487	11.647489	11.647487	14.267375
152.80561	13.782154	13.782155	13.782154	15.548396
153.30661	15.114443	15.114444	15.114443	16.46708
153.80762	16.095266	16.095266	16.095266	17.196031
154.30862	16.888231	16.888232	16.888231	17.814848
154.80962	17.570979	17.570979	17.570979	18.366891
155.31062	18.186903	18.186903	18.186903	18.878876
155.81162	18.763505	18.763506	18.763505	19.369165
156.31263	19.320382	19.320382	19.320382	19.851885
156.81363	19.873343	19.873343	19.873343	20.339334
157.31463	20.437014	20.437014	20.437014	20.843737
157.81563	21.027004	21.027005	21.027004	21.378954
158.31663	21.66243	21.66243	21.66243	21.962732
158.81764	22.369826	22.369827	22.369826	22.620436
159.31864	23.190644	23.190644	23.190644	23.392395
159.81964	24.198285	24.198286	24.198285	24.350753
160.32064	25.545433	25.545433	25.545433	25.646472
160.82164	27.642975	27.642975	27.642975	27.687141
161.32265	32.466224	32.466224	32.466224	32.433726
161.82365	30.512454	30.512454	30.512454	30.462797
162.32465	25.790061	25.790061	25.790061	25.635917
162.82565	22.835177	22.835176	22.835177	22.545075
163.32665	20.029364	20.029363	20.029364	19.487779
163.82766	16.111856	16.111855	16.111856	14.751611
164.32866	10.658788	10.658793	10.658788	13.296975
164.82966	17.55925	17.559251	17.55925	18.278709
165.33066	20.625474	20.625474	20.625474	20.949454
165.83166	23.626151	23.626151	23.626151	23.694348
166.33267	25.137885	25.137885	25.137885	25.330915
166.83367	21.023897	21.023897	21.023897	21.428434
167.33467	24.418717	24.418718	24.418717	24.615093
167.83567	27.149439	27.149439	27.149439	27.25246
168.33667	31.126937	31.126937	31.126937	31.165549
168.83768	36.039973	36.039973	36.039973	36.033257
169.33868	29.784313	29.784313	29.784313	29.732381
169.83968	27.364032	27.364031	27.364032	27.271544
170.34068	25.839693	25.839693	25.839693	25.708731
170.84168	24.671301	24.671301	24.671301	24.501952
171.34269	23.615685	23.615685	23.615685	23.405165
171.84369	22.335553	22.335553	22.335553	22.072653
172.34469	18.793905	18.793905	18.793905	18.521563
172.84569	24.848482	24.848482	24.848482	24.699762
173.34669	23.074025	23.074025	23.074025	22.810493
173.8477	22.247285	22.247285	22.247285	21.93069
174.3487	21.624216	21.624215	21.624216	21.262336
174.8497	21.068408	21.068408	21.068408	20.660944
175.3507	20.523283	20.523283	20.523283	20.065792
175.8517	19.943862	19.943862	19.943862	19.42697
176.35271	19.268312	19.268311	19.268312	18.673282
176.85371	18.371378	18.371377	18.371378	17.65547
177.35471	16.891529	16.891528	16.891529	15.922046
177.85571	12.889703	12.889702	12.889703	11.052027
178.35671	17.224831	17.224831	17.22483	17.714277
178.85772	26.665721	26.665721	26.665721	26.44126
179.35872	25.45453	25.454529	25.45453	25.291478
179.85972	22.881092	22.881092	22.881092	22.571262
180.36072	21.745409	21.745409	21.745409	21.359232
180.86172	21.063634	21.063634	21.063634	20.630621
181.36273	20.623568	20.623568	20.623568	20.171631
181.86373	20.420435	20.420434	20.420435	20.002425
182.36473	20.839498	20.839498	20.839498	20.6373
182.86573	17.366979	17.366982	17.366979	18.403546
183.36673	16.844815	16.844813	16.844815	15.355074
183.86774	17.16874	17.168739	17.16874	15.795919
184.36874	17.016507	17.016506	17.016506	15.622362
184.86974	16.716111	16.71611	16.716111	15.231615
185.37074	16.328534	16.328534	16.328534	14.698575
185.87174	15.862519	15.862519	15.862519	14.021937
186.37275	15.305657	15.305656	15.305656	13.157562
186.87375	14.627478	14.627478	14.627478	12.001728
187.37475	13.770101	13.7701	13.770101	10.305984
187.87575	12.618122	12.618121	12.618122	7.2713257
188.37675	10.897655	10.897655	10.897655	2.899286
188.87776	7.6583021	7.6583013	7.6583019	8.8538902
189.37876	3.2926078	3.2926089	3.2926084	11.715759
189.87976	9.9374544	9.9374545	9.9374546	13.611873
190.38076	12.818483	12.818483	12.818483	15.090264
190.88176	14.772056	14.772056	14.772056	16.351077
191.38277	16.337104	16.337104	16.337104	17.494139
191.88377	17.716448	17.716448	17.716448	18.582827
192.38477	19.024845	19.024845	19.024845	19.67029
192.88577	20.368828	20.368828	20.368828	20.823595
193.38677	21.973367	21.973368	21.973367	22.203622
193.88778	25.082343	25.082343	25.082343	25.082515
194.38878	22.391349	22.391349	22.391349	22.676942
194.88978	24.865399	24.865399	24.865399	25.116974
195.39078	27.434524	27.434524	27.434524	27.585278
195.89178	31.784011	31.784011	31.784011	31.681501
196.39279	34.983786	34.983788	34.983786	34.622942
196.89379	29.511457	29.511457	29.511457	29.434353
197.39479	27.31185	27.31185	27.31185	27.234769
197.89579	25.982694	25.982694	25.982694	25.881083
198.39679	25.049575	25.049575	25.049575	24.919982
198.8978	24.340879	24.340879	24.340879	24.183932
199.3988	23.775381	23.775381	23.775381	23.59288
199.8998	23.30829	23.30829	23.30829	23.102517
200.4008	22.912225	22.912225	22.912225	22.685838
200.9018	22.569029	22.569029	22.569029	22.32523
201.40281	22.265623	22.265623	22.265623	22.008605
201.90381	21.991356	21.991356	21.991356	21.727334
202.40481	21.735238	21.735238	21.735238	21.475067
202.90581	21.479507	21.479507	21.479507	21.247008
203.40681	21.167606	21.167606	21.167606	21.039459
203.90782	20.412976	20.412976	20.412976	20.849523
204.40882	21.555595	21.555595	21.555595	20.674894
204.90982	21.181315	21.181315	21.181315	20.513718
205.41082	20.979649	20.979649	20.979649	20.364491
205.91182	20.824992	20.824992	20.824992	20.225987
206.41283	20.69356	20.69356	20.69356	20.097199
206.91383	20.57737	20.57737	20.57737	19.977302
207.41483	20.472805	20.472804	20.472805	19.865626
207.91583	20.377902	20.377902	20.377902	19.761627
208.41683	20.291471	20.291471	20.291471	19.664876
208.91784	20.212749	20.212749	20.212749	19.575046
209.41884	20.141242	20.141242	20.141242	19.491904
209.91984	20.076651	20.076651	20.076651	19.41531
210.42084	20.018834	20.018834	20.018834	19.345213
210.92184	19.967792	19.967792	19.967792	19.281661
211.42285	19.923668	19.923668	19.923668	19.224804
211.92385	19.886759	19.886759	19.886759	19.174911
212.42485	19.85754	19.85754	19.85754	19.132393
212.92585	19.836706	19.836705	19.836706	19.097831
213.42685	19.825235	19.825235	19.825235	19.07202
213.92786	19.824491	19.824491	19.824491	19.056038
214.42886	19.836379	19.836378	19.836379	19.051336
214.92986	19.863599	19.863598	19.863599	19.059877
215.43086	19.910095	19.910095	19.910095	19.084355
215.93186	19.98187	19.98187	19.98187	19.128528
216.43287	20.088652	20.088651	20.088652	19.197763
216.93387	20.247801	20.247801	20.247801	19.29998
217.43487	20.495595	20.495594	20.495595	19.447342
217.93587	20.933024	20.933023	20.933023	19.659535
218.43687	22.075259	22.075259	22.075259	19.970748
218.93788	18.564067	18.564067	18.564067	20.446471
219.43888	20.838055	20.838055	20.838055	21.232137
219.93988	22.577442	22.577442	22.577442	22.743799
220.44088	26.654731	26.654731	26.654731	26.990146
220.94188	22.874254	22.874254	22.874254	22.945949
221.44289	16.284649	16.28465	16.284649	17.143615
221.94389	7.6034841	7.6034897	7.6034843	11.338885
222.44489	12.078619	12.078614	12.078618	7.4224032
222.94589	14.176434	14.176432	14.176434	11.600473
223.44689	15.162605	15.162603	15.162605	13.112463
223.9479	15.760335	15.760334	15.760335	13.907964
224.4489	16.185589	16.185588	16.185589	14.398353
224.9499	16.539756	16.539755	16.539756	14.72806
225.4509	16.90499	16.904989	16.90499	14.962299
225.9519	17.433868	17.433868	17.433868	15.135205
226.45291	18.846901	18.846902	18.846901	15.266513
226.95391	12.966093	12.966095	12.966093	15.368488
227.45491	14.958028	14.958026	14.958028	15.449196
227.95591	15.706021	15.70602	15.706021	15.514186
228.45691	16.017313	16.017313	16.017313	15.567437
228.95792	16.191846	16.191846	16.191846	15.611903
229.45892	16.304518	16.304518	16.304518	15.649859
229.95992	16.383079	16.383079	16.383079	15.683125
230.46092	16.440314	16.440314	16.440314	15.713215
230.96192	16.482942	16.482942	16.482942	15.741451
231.46293	16.514733	16.514733	16.514733	15.76905
231.96393	16.537733	16.537732	16.537733	15.7972
232.46493	16.55269	16.55269	16.55269	15.827137
232.96593	16.558949	16.558949	16.558949	15.860234
233.46693	16.55365	16.553649	16.55365	15.898109
233.96794	16.529343	16.529342	16.529343	15.942792
234.46894	16.466689	16.466688	16.466689	15.996964
234.96994	16.306819	16.306817	16.306819	16.064368
235.47094	15.795233	15.795232	15.795232	16.150514
235.97194	14.090352	14.090354	14.090352	16.264014
236.47295	20.583217	20.583159	20.583219	16.419296
236.97395	16.912405	16.912396	16.912405	16.642753
237.47495	17.569731	17.569738	17.569731	16.988767
237.97595	18.196451	18.196451	18.196451	17.590981
238.47695	19.238852	19.238849	19.238852	18.891507
238.97796	22.75328	22.753281	22.75328	22.823558
239.47896	13.530575	13.530553	13.530575	14.628811
239.97996	12.144474	12.144477	12.144474	11.113035
240.48096	14.050645	14.050642	14.050645	12.644165
240.98196	14.739412	14.739408	14.739411	13.457152
241.48297	15.087178	15.087174	15.087178	13.914059
241.98397	15.292652	15.292648	15.292652	14.211019
242.48497	15.425749	15.425747	15.425749	14.426482
242.98597	15.517718	15.517717	15.517718	14.597447
243.48697	15.585019	15.585019	15.585018	14.744153
243.98798	15.637672	15.637674	15.637672	14.879324
244.48898	15.682848	15.68285	15.682848	15.012238
244.98998	15.726792	15.726793	15.726792	15.150874
245.49098	15.776257	15.776255	15.776257	15.303366
245.99198	15.840083	15.840075	15.840082	15.479399
246.49299	15.931593	15.931583	15.931592	15.692075
246.99399	16.073009	16.073013	16.073009	15.961096
247.49499	16.304613	16.304675	16.304617	16.319161
247.99599	16.706076	16.706068	16.706076	16.826848
248.49699	17.454342	17.454915	17.454188	17.614228
248.998	19.028946	19.028927	19.028982	19.035778
249.499	23.302147	23.396976	23.382703	22.688641
250	20.909572	20.909572	20.909572	20.910465

